Intrinsic Dimension Estimating Autoencoder (IDEA) Using CancelOut Layer and a Projected Loss

This paper introduces the Intrinsic Dimension Estimating Autoencoder (IDEA), which identifies the underlying intrinsic dimension of a wide range of datasets whose samples lie on either linear or nonlinear manifolds. Beyond estimating the intrinsic dimension, IDEA is also able to reconstruct the original dataset after projecting it onto the corresponding latent space, which is structured using re-weighted double CancelOut layers. Our key contribution is the introduction of the projected reconstruction loss term, guiding the training of the model by continuously assessing the reconstruction quality under the removal of an additional latent dimension. We first assess the performance of IDEA on a series of theoretical benchmarks to validate its robustness. These experiments allow us to test its reconstruction ability and compare its performance with state-of-the-art intrinsic dimension estimators. The benchmarks show good accuracy and high versatility of our approach. Subsequently, we apply our model to data generated from the numerical solution of a vertically resolved one-dimensional free-surface flow, following a pointwise discretization of the vertical velocity profile in the horizontal direction, vertical direction, and time. IDEA succeeds in estimating the dataset's intrinsic dimension and then reconstructs the original solution by working directly within the projection space identified by the network.

==> body/figures/Loss_curve.csv <==
index,Loss,Epoch
0,0.1880379319190979,0
5,0.02757871337234974,5
10,0.003565623890608549,10
15,0.0009653689339756966,15
20,0.000509037112351507,20
25,0.00033020522096194327,25
30,0.000242238660575822,30
35,0.00018423530855216086,35
40,0.00016623672854620963,40
45,0.00013844984641764313,45
50,0.00011968650505878031,50
55,0.00010328193457098678,55
60,9.066915663424879e-05,60
65,7.91500206105411e-05,65
70,6.963910709600896e-05,70
75,6.311042670859024e-05,75
80,5.851128662470728e-05,80
85,5.3827723604626954e-05,85
90,4.911348514724523e-05,90
95,5.586619226960465e-05,95
100,4.340992745710537e-05,100
105,4.058065314893611e-05,105
110,3.5166831366950646e-05,110
115,3.61821184924338e-05,115
120,3.231974187656306e-05,120
125,2.9888024073443376e-05,125
130,2.8529868359328248e-05,130
135,2.6294241251889616e-05,135
140,2.3654962205910124e-05,140
145,2.137203046004288e-05,145
150,1.9966219042544253e-05,150
155,1.9450983018032275e-05,155
160,1.9004794012289494e-05,160
165,1.806969339668285e-05,165
170,1.720336513244547e-05,170
175,1.669016455707606e-05,175
180,0.00038172394852153957,180
185,9.94034853647463e-05,185
190,6.634449528064579e-05,190
195,5.2084989874856547e-05,195
200,4.5270022383192554e-05,200
205,3.8165067962836474e-05,205
210,2.8890170142403804e-05,210
215,2.3690596208325587e-05,215
220,1.9740002244361676e-05,220
225,1.7946604202734306e-05,225
230,1.823963611968793e-05,230
235,2.3050728486850858e-05,235
240,2.129680615325924e-05,240
245,2.0013803805341013e-05,245
250,1.790311398508493e-05,250
255,1.559517659188714e-05,255
260,0.0023309008684009314,260
265,0.00011599447316257283,265
270,4.800265378435142e-05,270
275,3.474788536550477e-05,275
280,2.6284262276021764e-05,280
285,2.0142369976383634e-05,285
290,1.7696378563414328e-05,290
295,1.7042308172676712e-05,295
300,1.576087743160315e-05,300
305,1.3562108506448567e-05,305
310,1.1392650776542723e-05,310
315,1.0336802006349899e-05,315
320,9.994336323870812e-06,320
325,1.0051735443994403e-05,325
330,1.0340533663111273e-05,330
335,1.0291704711562488e-05,335
340,9.651866093918215e-06,340
345,9.165797564492095e-06,345
350,9.475657861912623e-06,350
355,0.002210248028859496,355
360,3.923869735444896e-05,360
365,2.6725812858785503e-05,365
370,2.1605055735562928e-05,370
375,2.0850990040344186e-05,375
380,2.2718946638633497e-05,380
385,3.083663614233956e-05,385
390,6.548902456415817e-05,390
395,0.0003081951872445643,395
400,0.00045393340406008065,400
405,0.000401430792408064,405
410,0.0003146986709907651,410
415,0.0002840290835592896,415
420,0.00024270587891805917,420
425,0.00020837188640143722,425
430,0.00019064151274506003,430
435,0.0001756368001224473,435
440,0.0001652231003390625,440
445,0.00014979082334320992,445
450,0.0001510544097982347,450
455,0.00013586843851953745,455
460,0.00013642919657286257,460
465,0.00012718871585093439,465
470,0.00012888813216704875,470
475,0.00012203420919831842,475
480,0.00011708478268701583,480
485,0.00012198241893202066,485
490,0.00011637014540610835,490
495,0.00010166860738536343,495
500,0.00010580594243947417,500
505,0.00012426105968188494,505
510,0.00010195196227869019,510
515,9.302128455601633e-05,515
520,9.139066969510168e-05,520
525,9.560137550579384e-05,525
530,9.646046964917332e-05,530
535,9.368156315758824e-05,535
540,9.398059773957357e-05,540
545,9.553237032378092e-05,545
550,9.71772096818313e-05,550
555,9.890805085888132e-05,555
560,0.00010064874368254095,560
565,0.00010214345820713788,565
570,0.00010451906564412639,570
575,0.0001049903075909242,575
580,0.00010449012916069478,580
585,0.00010394130367785692,585
590,0.00010378911974839866,590
595,0.00010386481153545901,595
600,0.00010506829130463302,600
605,0.0001289733190787956,605
610,0.00014776385796722025,610
615,9.975845023291185e-05,615
620,0.00010517705231904984,620
625,9.873483941191807e-05,625
630,0.00010434466094011441,630
635,9.67803571256809e-05,635
640,0.00012307477300055325,640
645,0.00010404868953628466,645
650,9.916561975842342e-05,650
655,0.00011949126928811893,655
660,0.00010064693196909502,660
665,0.0001299244468100369,665
670,0.00010521242074901238,670
675,9.756522922543809e-05,675
680,0.00014862886746414006,680
685,0.00016441322804894298,685
690,9.619646880310029e-05,690
695,8.145471656462178e-05,695
700,8.919944957597181e-05,700
705,9.412014333065599e-05,705
710,9.056853014044464e-05,710
715,8.962647552834824e-05,715
720,9.419113484909758e-05,720
725,8.949781476985663e-05,725
730,0.00011713513231370598,730
735,0.00011458060907898471,735
740,0.00032958007068373263,740
745,0.00010987866698997095,745
750,0.00010803159966599196,750
755,0.00010351894161431119,755
760,9.843472798820585e-05,760
765,8.716562297195196e-05,765
770,0.00011785619426518679,770
775,0.00010706105967983603,775
780,0.00011596968397498131,780
785,0.00011137435649288818,785
790,0.00011087062011938542,790
795,0.00011452281614765525,795


==> body/figures/leg1.csv <==
indices,x,variable,y
0,0.0,0.0,-0.5
1,0.034482758620689655,0.0,-0.46551724137931033
2,0.06896551724137931,0.0,-0.43103448275862066
3,0.10344827586206896,0.0,-0.39655172413793105
4,0.13793103448275862,0.0,-0.3620689655172414
5,0.1724137931034483,0.0,-0.3275862068965517
6,0.20689655172413793,0.0,-0.2931034482758621
7,0.24137931034482757,0.0,-0.25862068965517243
8,0.27586206896551724,0.0,-0.22413793103448276
9,0.3103448275862069,0.0,-0.1896551724137931
10,0.3448275862068966,0.0,-0.15517241379310343
11,0.3793103448275862,0.0,-0.12068965517241381
12,0.41379310344827586,0.0,-0.08620689655172414
13,0.4482758620689655,0.0,-0.051724137931034475
14,0.48275862068965514,0.0,-0.017241379310344862
15,0.5172413793103449,0.0,0.017241379310344862
16,0.5517241379310345,0.0,0.051724137931034475
17,0.5862068965517241,0.0,0.08620689655172409
18,0.6206896551724138,0.0,0.12068965517241381
19,0.6551724137931034,0.0,0.15517241379310343
20,0.6896551724137931,0.0,0.18965517241379315
21,0.7241379310344828,0.0,0.22413793103448276
22,0.7586206896551724,0.0,0.2586206896551724
23,0.7931034482758621,0.0,0.2931034482758621
24,0.8275862068965517,0.0,0.3275862068965517
25,0.8620689655172413,0.0,0.3620689655172413
26,0.896551724137931,0.0,0.39655172413793105
27,0.9310344827586207,0.0,0.43103448275862066
28,0.9655172413793103,0.0,0.4655172413793103
29,1.0,0.0,0.5
30,0.0,0.05,-0.5333333333333333
31,0.034482758620689655,0.05,-0.4862191971790561
32,0.06896551724137931,0.05,-0.4413191739445378
33,0.10344827586206896,0.05,-0.3984692552653519
34,0.13793103448275862,0.05,-0.35750543277707164
35,0.1724137931034483,0.05,-0.31826369811527055
36,0.20689655172413793,0.05,-0.2805800429155221
37,0.24137931034482757,0.05,-0.2442904588133995
38,0.27586206896551724,0.05,-0.20923093744447635
39,0.3103448275862069,0.05,-0.17523747044432597
40,0.3448275862068966,0.05,-0.14214604944852186
41,0.3793103448275862,0.05,-0.10979266609263741
42,0.41379310344827586,0.05,-0.07801331201224596
43,0.4482758620689655,0.05,-0.046643978842920986
44,0.48275862068965514,0.05,-0.01552065822023593
45,0.5172413793103449,0.05,0.01552065822023593
46,0.5517241379310345,0.05,0.046643978842920986
47,0.5862068965517241,0.05,0.07801331201224591
48,0.6206896551724138,0.05,0.10979266609263741
49,0.6551724137931034,0.05,0.14214604944852186
50,0.6896551724137931,0.05,0.17523747044432603
51,0.7241379310344828,0.05,0.20923093744447635
52,0.7586206896551724,0.05,0.24429045881339945
53,0.7931034482758621,0.05,0.2805800429155221
54,0.8275862068965517,0.05,0.31826369811527055
55,0.8620689655172413,0.05,0.3575054327770716
56,0.896551724137931,0.05,0.3984692552653519
57,0.9310344827586207,0.05,0.4413191739445378
58,0.9655172413793103,0.05,0.48621919717905604
59,1.0,0.05,0.5333333333333333
60,0.0,0.1,-0.5666666666666667
61,0.034482758620689655,0.1,-0.5069211529788019
62,0.06896551724137931,0.1,-0.451603865130455
63,0.10344827586206896,0.1,-0.4003867863927727
64,0.13793103448275862,0.1,-0.3529419000369019
65,0.1724137931034483,0.1,-0.30894118933398934
66,0.20689655172413793,0.1,-0.268056637555182
67,0.24137931034482757,0.1,-0.22996022797162657
68,0.27586206896551724,0.1,-0.1943239438544699
69,0.3103448275862069,0.1,-0.16081976847485888
70,0.3448275862068966,0.1,-0.12911968510394028
71,0.3793103448275862,0.1,-0.098895677012861
72,0.41379310344827586,0.1,-0.06981972747276778
73,0.4482758620689655,0.1,-0.04156381975480749
74,0.48275862068965514,0.1,-0.013799937130126998
75,0.5172413793103449,0.1,0.013799937130126998
76,0.5517241379310345,0.1,0.04156381975480749
77,0.5862068965517241,0.1,0.06981972747276774
78,0.6206896551724138,0.1,0.098895677012861
79,0.6551724137931034,0.1,0.12911968510394028
80,0.6896551724137931,0.1,0.16081976847485893
81,0.7241379310344828,0.1,0.1943239438544699
82,0.7586206896551724,0.1,0.22996022797162652
83,0.7931034482758621,0.1,0.268056637555182
84,0.8275862068965517,0.1,0.30894118933398934
85,0.8620689655172413,0.1,0.3529419000369018
86,0.896551724137931,0.1,0.4003867863927727
87,0.9310344827586207,0.1,0.451603865130455
88,0.9655172413793103,0.1,0.5069211529788018
89,1.0,0.1,0.5666666666666667
90,0.0,0.15,-0.6
91,0.034482758620689655,0.15,-0.5276231087785477
92,0.06896551724137931,0.15,-0.4618885563163721
93,0.10344827586206896,0.15,-0.4023043175201936
94,0.13793103448275862,0.15,-0.34837836729673216
95,0.1724137931034483,0.15,-0.2996186805527082
96,0.20689655172413793,0.15,-0.255533232194842
97,0.24137931034482757,0.15,-0.21562999712985365
98,0.27586206896551724,0.15,-0.1794169502644635
99,0.3103448275862069,0.15,-0.14640206650539175
100,0.3448275862068966,0.15,-0.11609332075935871
101,0.3793103448275862,0.15,-0.0879986879330846
102,0.41379310344827586,0.15,-0.0616261429332896
103,0.4482758620689655,0.15,-0.03648366066669399
104,0.48275862068965514,0.15,-0.012079216040018066
105,0.5172413793103449,0.15,0.012079216040018066
106,0.5517241379310345,0.15,0.03648366066669399
107,0.5862068965517241,0.15,0.061626142933289565
108,0.6206896551724138,0.15,0.0879986879330846
109,0.6551724137931034,0.15,0.11609332075935871
110,0.6896551724137931,0.15,0.1464020665053918
111,0.7241379310344828,0.15,0.1794169502644635
112,0.7586206896551724,0.15,0.2156299971298536
113,0.7931034482758621,0.15,0.255533232194842
114,0.8275862068965517,0.15,0.2996186805527082
115,0.8620689655172413,0.15,0.34837836729673205
116,0.896551724137931,0.15,0.4023043175201936
117,0.9310344827586207,0.15,0.4618885563163721
118,0.9655172413793103,0.15,0.5276231087785476
119,1.0,0.15,0.6
120,0.0,0.2,-0.6333333333333333
121,0.034482758620689655,0.2,-0.5483250645782934
122,0.06896551724137931,0.2,-0.47217324750228923
123,0.10344827586206896,0.2,-0.4042218486476144
124,0.13793103448275862,0.2,-0.34381483455656237
125,0.1724137931034483,0.2,-0.29029617177142697
126,0.20689655172413793,0.2,-0.24300982683450195
127,0.24137931034482757,0.2,-0.20129976628808072
128,0.27586206896551724,0.2,-0.16450995667445706
129,0.3103448275862069,0.2,-0.13198436453592466
130,0.3448275862068966,0.2,-0.10306695641477714
131,0.3793103448275862,0.2,-0.0771016988533082
132,0.41379310344827586,0.2,-0.05343255839381142
133,0.4482758620689655,0.2,-0.0314035015785805
134,0.48275862068965514,0.2,-0.010358494949909133
135,0.5172413793103449,0.2,0.010358494949909133
136,0.5517241379310345,0.2,0.0314035015785805
137,0.5862068965517241,0.2,0.05343255839381139
138,0.6206896551724138,0.2,0.0771016988533082
139,0.6551724137931034,0.2,0.10306695641477714
140,0.6896551724137931,0.2,0.13198436453592471
141,0.7241379310344828,0.2,0.16450995667445706
142,0.7586206896551724,0.2,0.20129976628808066
143,0.7931034482758621,0.2,0.24300982683450195
144,0.8275862068965517,0.2,0.29029617177142697
145,0.8620689655172413,0.2,0.3438148345565623
146,0.896551724137931,0.2,0.4042218486476144
147,0.9310344827586207,0.2,0.47217324750228923
148,0.9655172413793103,0.2,0.5483250645782933
149,1.0,0.2,0.6333333333333333
150,0.0,0.25,-0.6666666666666666
151,0.034482758620689655,0.25,-0.5690270203780392
152,0.06896551724137931,0.25,-0.4824579386882064
153,0.10344827586206896,0.25,-0.4061393797750352
154,0.13793103448275862,0.25,-0.3392513018163926
155,0.1724137931034483,0.25,-0.2809736629901458
156,0.20689655172413793,0.25,-0.2304864214741619
157,0.24137931034482757,0.25,-0.1869695354463078
158,0.27586206896551724,0.25,-0.14960296308445065
159,0.3103448275862069,0.25,-0.11756666256645755
160,0.3448275862068966,0.25,-0.09004059207019557
161,0.3793103448275862,0.25,-0.0662047097735318
162,0.41379310344827586,0.25,-0.045238973854333245
163,0.4482758620689655,0.25,-0.02632334249046701
164,0.48275862068965514,0.25,-0.008637773859800201
165,0.5172413793103449,0.25,0.008637773859800201
166,0.5517241379310345,0.25,0.02632334249046701
167,0.5862068965517241,0.25,0.04523897385433322
168,0.6206896551724138,0.25,0.0662047097735318
169,0.6551724137931034,0.25,0.09004059207019557
170,0.6896551724137931,0.25,0.1175666625664576
171,0.7241379310344828,0.25,0.14960296308445065
172,0.7586206896551724,0.25,0.18696953544630773
173,0.7931034482758621,0.25,0.2304864214741619
174,0.8275862068965517,0.25,0.2809736629901458
175,0.8620689655172413,0.25,0.3392513018163925
176,0.896551724137931,0.25,0.4061393797750352
177,0.9310344827586207,0.25,0.4824579386882064
178,0.9655172413793103,0.25,0.5690270203780392
179,1.0,0.25,0.6666666666666666
180,0.0,0.3,-0.7
181,0.034482758620689655,0.3,-0.5897289761777851
182,0.06896551724137931,0.3,-0.49274262987412354
183,0.10344827586206896,0.3,-0.40805691090245605
184,0.13793103448275862,0.3,-0.3346877690762229
185,0.1724137931034483,0.3,-0.27165115420886465
186,0.20689655172413793,0.3,-0.21796301611382185
187,0.24137931034482757,0.3,-0.17263930460453486
188,0.27586206896551724,0.3,-0.13469596949444423
189,0.3103448275862069,0.3,-0.10314896059699043
190,0.3448275862068966,0.3,-0.07701422772561399
191,0.3793103448275862,0.3,-0.05530772069375539
192,0.41379310344827586,0.3,-0.03704538931485506
193,0.4482758620689655,0.3,-0.021243183402353514
194,0.48275862068965514,0.3,-0.006917052769691267
195,0.5172413793103449,0.3,0.006917052769691267
196,0.5517241379310345,0.3,0.021243183402353514
197,0.5862068965517241,0.3,0.037045389314855036
198,0.6206896551724138,0.3,0.05530772069375539
199,0.6551724137931034,0.3,0.07701422772561399
200,0.6896551724137931,0.3,0.10314896059699048
201,0.7241379310344828,0.3,0.13469596949444423
202,0.7586206896551724,0.3,0.1726393046045348
203,0.7931034482758621,0.3,0.21796301611382185
204,0.8275862068965517,0.3,0.27165115420886465
205,0.8620689655172413,0.3,0.3346877690762228
206,0.896551724137931,0.3,0.40805691090245605
207,0.9310344827586207,0.3,0.49274262987412354
208,0.9655172413793103,0.3,0.589728976177785
209,1.0,0.3,0.7
210,0.0,0.35,-0.7333333333333334
211,0.034482758620689655,0.35,-0.6104309319775308
212,0.06896551724137931,0.35,-0.5030273210600407
213,0.10344827586206896,0.35,-0.4099744420298769
214,0.13793103448275862,0.35,-0.33012423633605315
215,0.1724137931034483,0.35,-0.26232864542758344
216,0.20689655172413793,0.35,-0.20543961075348183
217,0.24137931034482757,0.35,-0.15830907376276193
218,0.27586206896551724,0.35,-0.1197889759044378
219,0.3103448275862069,0.35,-0.08873125862752332
220,0.3448275862068966,0.35,-0.06398786338103242
221,0.3793103448275862,0.35,-0.04441073161397899
222,0.41379310344827586,0.35,-0.028851804775376876
223,0.4482758620689655,0.35,-0.01616302431424002
224,0.48275862068965514,0.35,-0.005196331679582335
225,0.5172413793103449,0.35,0.005196331679582335
226,0.5517241379310345,0.35,0.01616302431424002
227,0.5862068965517241,0.35,0.02885180477537686
228,0.6206896551724138,0.35,0.04441073161397899
229,0.6551724137931034,0.35,0.06398786338103242
230,0.6896551724137931,0.35,0.08873125862752337
231,0.7241379310344828,0.35,0.1197889759044378
232,0.7586206896551724,0.35,0.15830907376276188
233,0.7931034482758621,0.35,0.20543961075348183
234,0.8275862068965517,0.35,0.26232864542758344
235,0.8620689655172413,0.35,0.33012423633605303
236,0.896551724137931,0.35,0.4099744420298769
237,0.9310344827586207,0.35,0.5030273210600407
238,0.9655172413793103,0.35,0.6104309319775307
239,1.0,0.35,0.7333333333333334
240,0.0,0.4,-0.7666666666666666
241,0.034482758620689655,0.4,-0.6311328877772766
242,0.06896551724137931,0.4,-0.5133120122459578
243,0.10344827586206896,0.4,-0.41189197315729775
244,0.13793103448275862,0.4,-0.3255607035958834
245,0.1724137931034483,0.4,-0.2530061366463023
246,0.20689655172413793,0.4,-0.1929162053931418
247,0.24137931034482757,0.4,-0.143978842920989
248,0.27586206896551724,0.4,-0.10488198231443138
249,0.3103448275862069,0.4,-0.07431355665805622
250,0.3448275862068966,0.4,-0.05096149903645085
251,0.3793103448275862,0.4,-0.033513742534202584
252,0.41379310344827586,0.4,-0.020658220235898694
253,0.4482758620689655,0.4,-0.011082865226126531
254,0.48275862068965514,0.4,-0.003475610589473403
255,0.5172413793103449,0.4,0.003475610589473403
256,0.5517241379310345,0.4,0.011082865226126531
257,0.5862068965517241,0.4,0.020658220235898694
258,0.6206896551724138,0.4,0.033513742534202584
259,0.6551724137931034,0.4,0.05096149903645085
260,0.6896551724137931,0.4,0.07431355665805628
261,0.7241379310344828,0.4,0.10488198231443138
262,0.7586206896551724,0.4,0.14397884292098895
263,0.7931034482758621,0.4,0.1929162053931418
264,0.8275862068965517,0.4,0.2530061366463023
265,0.8620689655172413,0.4,0.3255607035958833
266,0.896551724137931,0.4,0.41189197315729775
267,0.9310344827586207,0.4,0.5133120122459578
268,0.9655172413793103,0.4,0.6311328877772765
269,1.0,0.4,0.7666666666666666
270,0.0,0.45,-0.8
271,0.034482758620689655,0.45,-0.6518348435770224
272,0.06896551724137931,0.45,-0.5235967034318749
273,0.10344827586206896,0.45,-0.4138095042847186
274,0.13793103448275862,0.45,-0.32099717085571366
275,0.1724137931034483,0.45,-0.2436836278650211
276,0.20689655172413793,0.45,-0.18039280003280175
277,0.24137931034482757,0.45,-0.12964861207921607
278,0.27586206896551724,0.45,-0.08997498872442497
279,0.3103448275862069,0.45,-0.0598958546885891
280,0.3448275862068966,0.45,-0.03793513469186928
281,0.3793103448275862,0.45,-0.02261675345442618
282,0.41379310344827586,0.45,-0.01246463569642052
283,0.4482758620689655,0.45,-0.006002706138013035
284,0.48275862068965514,0.45,-0.0017548894993644707
285,0.5172413793103449,0.45,0.0017548894993644707
286,0.5517241379310345,0.45,0.006002706138013035
287,0.5862068965517241,0.45,0.01246463569642052
288,0.6206896551724138,0.45,0.02261675345442618
289,0.6551724137931034,0.45,0.03793513469186928
290,0.6896551724137931,0.45,0.059895854688589156
291,0.7241379310344828,0.45,0.08997498872442497
292,0.7586206896551724,0.45,0.12964861207921602
293,0.7931034482758621,0.45,0.18039280003280175
294,0.8275862068965517,0.45,0.2436836278650211
295,0.8620689655172413,0.45,0.3209971708557135
296,0.896551724137931,0.45,0.4138095042847186
297,0.9310344827586207,0.45,0.5235967034318749
298,0.9655172413793103,0.45,0.6518348435770223
299,1.0,0.45,0.8
300,0.0,0.5,-0.8333333333333333
301,0.034482758620689655,0.5,-0.6725367993767681
302,0.06896551724137931,0.5,-0.5338813946177922
303,0.10344827586206896,0.5,-0.4157270354121394
304,0.13793103448275862,0.5,-0.3164336381155439
305,0.1724137931034483,0.5,-0.2343611190837399
306,0.20689655172413793,0.5,-0.1678693946724617
307,0.24137931034482757,0.5,-0.11531838123744315
308,0.27586206896551724,0.5,-0.07506799513441853
309,0.3103448275862069,0.5,-0.045478152719122006
310,0.3448275862068966,0.5,-0.024908770347287723
311,0.3793103448275862,0.5,-0.011719764374649777
312,0.41379310344827586,0.5,-0.004271051156942346
313,0.4482758620689655,0.5,-0.0009225470498995456
314,0.48275862068965514,0.5,-3.4168409255540266e-05
315,0.5172413793103449,0.5,3.4168409255540266e-05
316,0.5517241379310345,0.5,0.0009225470498995456
317,0.5862068965517241,0.5,0.004271051156942346
318,0.6206896551724138,0.5,0.011719764374649777
319,0.6551724137931034,0.5,0.024908770347287723
320,0.6896551724137931,0.5,0.04547815271912206
321,0.7241379310344828,0.5,0.07506799513441853
322,0.7586206896551724,0.5,0.11531838123744309
323,0.7931034482758621,0.5,0.1678693946724617
324,0.8275862068965517,0.5,0.2343611190837399
325,0.8620689655172413,0.5,0.31643363811554376
326,0.896551724137931,0.5,0.4157270354121394
327,0.9310344827586207,0.5,0.5338813946177922
328,0.9655172413793103,0.5,0.672536799376768
329,1.0,0.5,0.8333333333333333
330,0.0,0.55,-0.8666666666666667
331,0.034482758620689655,0.55,-0.6932387551765139
332,0.06896551724137931,0.55,-0.5441660858037093
333,0.10344827586206896,0.55,-0.4176445665395602
334,0.13793103448275862,0.55,-0.3118701053753742
335,0.1724137931034483,0.55,-0.22503861030245875
336,0.20689655172413793,0.55,-0.15534598931212168
337,0.24137931034482757,0.55,-0.10098815039567022
338,0.27586206896551724,0.55,-0.06016100154441212
339,0.3103448275862069,0.55,-0.03106045074965491
340,0.3448275862068966,0.55,-0.011882406002706153
341,0.3793103448275862,0.55,-0.0008227752948733874
342,0.41379310344827586,0.55,0.003922533382535842
343,0.4482758620689655,0.55,0.004157612038213944
344,0.48275862068965514,0.55,0.001686552680853392
345,0.5172413793103449,0.55,-0.001686552680853392
346,0.5517241379310345,0.55,-0.004157612038213944
347,0.5862068965517241,0.55,-0.003922533382535828
348,0.6206896551724138,0.55,0.0008227752948733874
349,0.6551724137931034,0.55,0.011882406002706153
350,0.6896551724137931,0.55,0.031060450749654966
351,0.7241379310344828,0.55,0.06016100154441212
352,0.7586206896551724,0.55,0.10098815039567016
353,0.7931034482758621,0.55,0.15534598931212168
354,0.8275862068965517,0.55,0.22503861030245875
355,0.8620689655172413,0.55,0.311870105375374
356,0.896551724137931,0.55,0.4176445665395602
357,0.9310344827586207,0.55,0.5441660858037093
358,0.9655172413793103,0.55,0.6932387551765138
359,1.0,0.55,0.8666666666666667
360,0.0,0.6,-0.9
361,0.034482758620689655,0.6,-0.7139407109762597
362,0.06896551724137931,0.6,-0.5544507769896264
363,0.10344827586206896,0.6,-0.41956209766698105
364,0.13793103448275862,0.6,-0.3073065726352044
365,0.1724137931034483,0.6,-0.21571610152117754
366,0.20689655172413793,0.6,-0.1428225839517816
367,0.24137931034482757,0.6,-0.08665791955389726
368,0.27586206896551724,0.6,-0.04525400795440568
369,0.3103448275862069,0.6,-0.01664274878018776
370,0.3448275862068966,0.6,0.001143958341875445
371,0.3793103448275862,0.6,0.01007421378490303
372,0.41379310344827586,0.6,0.01211611792201403
373,0.4482758620689655,0.6,0.009237771126327447
374,0.48275862068965514,0.6,0.0034072737709623276
375,0.5172413793103449,0.6,-0.0034072737709623276
376,0.5517241379310345,0.6,-0.009237771126327447
377,0.5862068965517241,0.6,-0.012116117922014016
378,0.6206896551724138,0.6,-0.01007421378490303
379,0.6551724137931034,0.6,-0.001143958341875445
380,0.6896551724137931,0.6,0.016642748780187816
381,0.7241379310344828,0.6,0.04525400795440568
382,0.7586206896551724,0.6,0.0866579195538972
383,0.7931034482758621,0.6,0.1428225839517816
384,0.8275862068965517,0.6,0.21571610152117754
385,0.8620689655172413,0.6,0.3073065726352042
386,0.896551724137931,0.6,0.41956209766698105
387,0.9310344827586207,0.6,0.5544507769896264
388,0.9655172413793103,0.6,0.7139407109762596
389,1.0,0.6,0.9
390,0.0,0.65,-0.9333333333333333
391,0.034482758620689655,0.65,-0.7346426667760055
392,0.06896551724137931,0.65,-0.5647354681755435
393,0.10344827586206896,0.65,-0.42147962879440193
394,0.13793103448275862,0.65,-0.30274303989503465
395,0.1724137931034483,0.65,-0.20639359273989638
396,0.20689655172413793,0.65,-0.13029917859144158
397,0.24137931034482757,0.65,-0.07232768871212433
398,0.27586206896551724,0.65,-0.030347014364399266
399,0.3103448275862069,0.65,-0.0022250468107206656
400,0.3448275862068966,0.65,0.014170322686457015
401,0.3793103448275862,0.65,0.020971202864679434
402,0.41379310344827586,0.65,0.020309702461492204
403,0.4482758620689655,0.65,0.014317930214440944
404,0.48275862068965514,0.65,0.00512799486107126
405,0.5172413793103449,0.65,-0.00512799486107126
406,0.5517241379310345,0.65,-0.014317930214440944
407,0.5862068965517241,0.65,-0.02030970246149219
408,0.6206896551724138,0.65,-0.020971202864679434
409,0.6551724137931034,0.65,-0.014170322686457015
410,0.6896551724137931,0.65,0.002225046810720721
411,0.7241379310344828,0.65,0.030347014364399266
412,0.7586206896551724,0.65,0.07232768871212428
413,0.7931034482758621,0.65,0.13029917859144158
414,0.8275862068965517,0.65,0.20639359273989638
415,0.8620689655172413,0.65,0.3027430398950345
416,0.896551724137931,0.65,0.42147962879440193
417,0.9310344827586207,0.65,0.5647354681755435
418,0.9655172413793103,0.65,0.7346426667760053
419,1.0,0.65,0.9333333333333333
420,0.0,0.7,-0.9666666666666667
421,0.034482758620689655,0.7,-0.7553446225757513
422,0.06896551724137931,0.7,-0.5750201593614607
423,0.10344827586206896,0.7,-0.42339715992182275
424,0.13793103448275862,0.7,-0.2981795071548649
425,0.1724137931034483,0.7,-0.1970710839586152
426,0.20689655172413793,0.7,-0.11777577323110153
427,0.24137931034482757,0.7,-0.057997457870351404
428,0.27586206896551724,0.7,-0.015440020774392826
429,0.3103448275862069,0.7,0.012192655158746457
430,0.3448275862068966,0.7,0.027196687031038586
431,0.3793103448275862,0.7,0.03186819194445584
432,0.41379310344827586,0.7,0.028503287000970393
433,0.4482758620689655,0.7,0.019398089302554433
434,0.48275862068965514,0.7,0.006848715951180192
435,0.5172413793103449,0.7,-0.006848715951180192
436,0.5517241379310345,0.7,-0.019398089302554433
437,0.5862068965517241,0.7,-0.028503287000970365
438,0.6206896551724138,0.7,-0.03186819194445584
439,0.6551724137931034,0.7,-0.027196687031038586
440,0.6896551724137931,0.7,-0.012192655158746402
441,0.7241379310344828,0.7,0.015440020774392826
442,0.7586206896551724,0.7,0.05799745787035135
443,0.7931034482758621,0.7,0.11777577323110153
444,0.8275862068965517,0.7,0.1970710839586152
445,0.8620689655172413,0.7,0.29817950715486474
446,0.896551724137931,0.7,0.42339715992182275
447,0.9310344827586207,0.7,0.5750201593614607
448,0.9655172413793103,0.7,0.7553446225757512
449,1.0,0.7,0.9666666666666667
450,0.0,0.75,-1.0
451,0.034482758620689655,0.75,-0.7760465783754971
452,0.06896551724137931,0.75,-0.5853048505473779
453,0.10344827586206896,0.75,-0.4253146910492436
454,0.13793103448275862,0.75,-0.29361597441469517
455,0.1724137931034483,0.75,-0.187748575177334
456,0.20689655172413793,0.75,-0.1052523678707615
457,0.24137931034482757,0.75,-0.043667227028578476
458,0.27586206896551724,0.75,-0.0005330271843864143
459,0.3103448275862069,0.75,0.026610357128213552
460,0.3448275862068966,0.75,0.040223051375620156
461,0.3793103448275862,0.75,0.04276518102423224
462,0.41379310344827586,0.75,0.03669687154044857
463,0.4482758620689655,0.75,0.024478248390667923
464,0.48275862068965514,0.75,0.008569437041289124
465,0.5172413793103449,0.75,-0.008569437041289124
466,0.5517241379310345,0.75,-0.024478248390667923
467,0.5862068965517241,0.75,-0.03669687154044854
468,0.6206896551724138,0.75,-0.04276518102423224
469,0.6551724137931034,0.75,-0.040223051375620156
470,0.6896551724137931,0.75,-0.026610357128213497
471,0.7241379310344828,0.75,0.0005330271843864143
472,0.7586206896551724,0.75,0.04366722702857842
473,0.7931034482758621,0.75,0.1052523678707615
474,0.8275862068965517,0.75,0.187748575177334
475,0.8620689655172413,0.75,0.293615974414695
476,0.896551724137931,0.75,0.4253146910492436
477,0.9310344827586207,0.75,0.5853048505473779
478,0.9655172413793103,0.75,0.7760465783754968
479,1.0,0.75,1.0
480,0.0,0.8,-1.0333333333333332
481,0.034482758620689655,0.8,-0.7967485341752428
482,0.06896551724137931,0.8,-0.595589541733295
483,0.10344827586206896,0.8,-0.4272322221766644
484,0.13793103448275862,0.8,-0.28905244167452543
485,0.1724137931034483,0.8,-0.17842606639605282
486,0.20689655172413793,0.8,-0.09272896251042148
487,0.24137931034482757,0.8,-0.029336996186805547
488,0.27586206896551724,0.8,0.014373966405619998
489,0.3103448275862069,0.8,0.04102805909768065
490,0.3448275862068966,0.8,0.053249415720201726
491,0.3793103448275862,0.8,0.053662170104008644
492,0.41379310344827586,0.8,0.044890456079926755
493,0.4482758620689655,0.8,0.029558407478781412
494,0.48275862068965514,0.8,0.010290158131398056
495,0.5172413793103449,0.8,-0.010290158131398056
496,0.5517241379310345,0.8,-0.029558407478781412
497,0.5862068965517241,0.8,-0.0448904560799267
498,0.6206896551724138,0.8,-0.053662170104008644
499,0.6551724137931034,0.8,-0.053249415720201726
500,0.6896551724137931,0.8,-0.04102805909768059
501,0.7241379310344828,0.8,-0.014373966405619998
502,0.7586206896551724,0.8,0.029336996186805492
503,0.7931034482758621,0.8,0.09272896251042148
504,0.8275862068965517,0.8,0.17842606639605282
505,0.8620689655172413,0.8,0.2890524416745252
506,0.896551724137931,0.8,0.4272322221766644
507,0.9310344827586207,0.8,0.595589541733295
508,0.9655172413793103,0.8,0.7967485341752427
509,1.0,0.8,1.0333333333333332
510,0.0,0.85,-1.0666666666666667
511,0.034482758620689655,0.85,-0.8174504899749886
512,0.06896551724137931,0.85,-0.6058742329192122
513,0.10344827586206896,0.85,-0.4291497533040852
514,0.13793103448275862,0.85,-0.2844889089343557
515,0.1724137931034483,0.85,-0.16910355761477167
516,0.20689655172413793,0.85,-0.08020555715008143
517,0.24137931034482757,0.85,-0.015006765345032619
518,0.27586206896551724,0.85,0.02928095999562641
519,0.3103448275862069,0.85,0.05544576106714777
520,0.3448275862068966,0.85,0.0662757800647833
521,0.3793103448275862,0.85,0.06455915918378505
522,0.41379310344827586,0.85,0.053084040619404915
523,0.4482758620689655,0.85,0.0346385665668949
524,0.48275862068965514,0.85,0.012010879221506988
525,0.5172413793103449,0.85,-0.012010879221506988
526,0.5517241379310345,0.85,-0.0346385665668949
527,0.5862068965517241,0.85,-0.05308404061940489
528,0.6206896551724138,0.85,-0.06455915918378505
529,0.6551724137931034,0.85,-0.0662757800647833
530,0.6896551724137931,0.85,-0.055445761067147714
531,0.7241379310344828,0.85,-0.02928095999562641
532,0.7586206896551724,0.85,0.015006765345032563
533,0.7931034482758621,0.85,0.08020555715008143
534,0.8275862068965517,0.85,0.16910355761477167
535,0.8620689655172413,0.85,0.28448890893435547
536,0.896551724137931,0.85,0.4291497533040852
537,0.9310344827586207,0.85,0.6058742329192122
538,0.9655172413793103,0.85,0.8174504899749884
539,1.0,0.85,1.0666666666666667
540,0.0,0.9,-1.1
541,0.034482758620689655,0.9,-0.8381524457747345
542,0.06896551724137931,0.9,-0.6161589241051293
543,0.10344827586206896,0.9,-0.4310672844315061
544,0.13793103448275862,0.9,-0.27992537619418595
545,0.1724137931034483,0.9,-0.15978104883349048
546,0.20689655172413793,0.9,-0.06768215178974141
547,0.24137931034482757,0.9,-0.0006765345032597181
548,0.27586206896551724,0.9,0.04418795358563282
549,0.3103448275862069,0.9,0.06986346303661489
550,0.3448275862068966,0.9,0.07930214440936487
551,0.3793103448275862,0.9,0.07545614826356145
552,0.41379310344827586,0.9,0.0612776251588831
553,0.4482758620689655,0.9,0.039718725655008405
554,0.48275862068965514,0.9,0.01373160031161592
555,0.5172413793103449,0.9,-0.01373160031161592
556,0.5517241379310345,0.9,-0.039718725655008405
557,0.5862068965517241,0.9,-0.06127762515888305
558,0.6206896551724138,0.9,-0.07545614826356145
559,0.6551724137931034,0.9,-0.07930214440936487
560,0.6896551724137931,0.9,-0.06986346303661484
561,0.7241379310344828,0.9,-0.04418795358563282
562,0.7586206896551724,0.9,0.0006765345032596626
563,0.7931034482758621,0.9,0.06768215178974141
564,0.8275862068965517,0.9,0.15978104883349048
565,0.8620689655172413,0.9,0.2799253761941857
566,0.896551724137931,0.9,0.4310672844315061
567,0.9310344827586207,0.9,0.6161589241051293
568,0.9655172413793103,0.9,0.8381524457747342
569,1.0,0.9,1.1
570,0.0,0.95,-1.1333333333333333
571,0.034482758620689655,0.95,-0.8588544015744801
572,0.06896551724137931,0.95,-0.6264436152910464
573,0.10344827586206896,0.95,-0.4329848155589269
574,0.13793103448275862,0.95,-0.27536184345401615
575,0.1724137931034483,0.95,-0.1504585400522093
576,0.20689655172413793,0.95,-0.055158746429401356
577,0.24137931034482757,0.95,0.01365369633851321
578,0.27586206896551724,0.95,0.05909494717563929
579,0.3103448275862069,0.95,0.08428116500608196
580,0.3448275862068966,0.95,0.09232850875394644
581,0.3793103448275862,0.95,0.08635313734333785
582,0.41379310344827586,0.95,0.06947120969836129
583,0.4482758620689655,0.95,0.044798884743121895
584,0.48275862068965514,0.95,0.015452321401724853
585,0.5172413793103449,0.95,-0.015452321401724853
586,0.5517241379310345,0.95,-0.044798884743121895
587,0.5862068965517241,0.95,-0.06947120969836124
588,0.6206896551724138,0.95,-0.08635313734333785
589,0.6551724137931034,0.95,-0.09232850875394644
590,0.6896551724137931,0.95,-0.0842811650060819
591,0.7241379310344828,0.95,-0.05909494717563929
592,0.7586206896551724,0.95,-0.013653696338513266
593,0.7931034482758621,0.95,0.055158746429401356
594,0.8275862068965517,0.95,0.1504585400522093
595,0.8620689655172413,0.95,0.27536184345401593
596,0.896551724137931,0.95,0.4329848155589269
597,0.9310344827586207,0.95,0.6264436152910464
598,0.9655172413793103,0.95,0.8588544015744799
599,1.0,0.95,1.1333333333333333


==> body/figures/moments_1.csv <==
0,time,Alpha 0,Alpha 1,Alpha 2,Alpha 3,Alpha 4,Alpha 5
0,0.0,0.25000000001799977,-0.24790120292701295,-2.6518749276757428e-11,0.00034968341301350794,7.823183151428527e-08,0.00048362474677359803
1,0.005813953488372093,0.2500000008440087,-0.24662707641648907,-1.3777543834396008e-10,0.002781801296263453,7.819187260733162e-08,0.003113107920169956
2,0.011627906976744186,0.2500000015686055,-0.24530370270385884,-1.4237855146057424e-10,0.0049643897898180075,7.817102037303154e-08,0.004801843437360798
3,0.01744186046511628,0.25000000219287705,-0.2439816743462648,-1.1015761191346302e-10,0.006928475385574412,7.821818867122557e-08,0.005973930473388384
4,0.023255813953488372,0.2500000029332313,-0.24266796933888188,-1.4677184970394877e-10,0.008708047466919134,7.805032851268844e-08,0.006781577376514077
5,0.029069767441860465,0.25000000386459587,-0.2413620723774138,-1.2214322340922208e-10,0.010338051036990316,7.817571235454434e-08,0.00734008315174423
6,0.03488372093023256,0.25000000495872876,-0.24006753514792503,-3.270539742994205e-10,0.011832862278272311,7.80253333469437e-08,0.007705535200040082
7,0.040697674418604654,0.25000000636542413,-0.2387827874134033,-6.097101218023891e-10,0.013212821914740276,7.777158323060962e-08,0.00793019548404339
8,0.046511627906976744,0.2500000082111574,-0.23750930787995178,-9.373217269702668e-10,0.01448768495205585,7.761629455677071e-08,0.008042802077133466
9,0.05232558139534884,0.2500000106443328,-0.23624610697377438,-1.3978751236925704e-09,0.0156700401222465,7.753501974515455e-08,0.008070885066390596
10,0.05813953488372093,0.2500000135946739,-0.23499370696105365,-2.06134396032084e-09,0.01676740112732616,7.766434762786901e-08,0.008031473581893543
11,0.06395348837209303,0.25000001663292243,-0.23375156606153824,-2.878352128800815e-09,0.017788179589086035,7.802088322045575e-08,0.007940387702328404
12,0.06976744186046512,0.25000001963751384,-0.23251983616062533,-3.820011569772154e-09,0.018738312810185655,7.859769443440397e-08,0.007808409423870965
13,0.0755813953488372,0.2500000225697583,-0.23129820778701363,-4.731214409168567e-09,0.019623850686427646,7.924350021247525e-08,0.007645193433326409
14,0.08139534883720931,0.2500000257343522,-0.23008667364328542,-5.5491271009009715e-09,0.02044956899498879,7.964566667667224e-08,0.007457792047231146
15,0.0872093023255814,0.2500000289959531,-0.22888510521369165,-6.524620225438534e-09,0.021220030560062244,7.941892787620168e-08,0.007252350506495508
16,0.09302325581395349,0.25000003242303676,-0.2276934697521596,-7.087811755125173e-09,0.021939113195331483,7.931616949768661e-08,0.007033565056982243
17,0.09883720930232558,0.25000003572438323,-0.2265116657690314,-6.928947970267719e-09,0.022610456060521648,7.983447155125424e-08,0.006805438269435393
18,0.10465116279069768,0.2500000383391944,-0.22533956582768003,-6.165989078947264e-09,0.0232373037876281,7.985942150554817e-08,0.0065710999035712096
19,0.11046511627906977,0.25000004004791376,-0.22417702114446864,-6.137815722639915e-09,0.02382266191524696,7.952613399130168e-08,0.006333170709235268
20,0.11627906976744186,0.2500000409189947,-0.2230239597523891,-6.183030638338866e-09,0.02436920548898119,8.009691363113387e-08,0.006093747397886663
21,0.12209302325581395,0.250000041342643,-0.22188028848691577,-5.7833602414049865e-09,0.024879420542222374,7.994816687968668e-08,0.005854563421833336
22,0.12790697674418605,0.2500000418740685,-0.22074578176262544,-6.520070444004867e-09,0.025355632410488566,7.983146877391112e-08,0.0056169709393083175
23,0.13372093023255813,0.2500000415895302,-0.21962027673413193,-5.976701230867351e-09,0.02579995974848745,8.000911849786036e-08,0.005382081512454675
24,0.13953488372093023,0.25000004146134475,-0.2185037160204228,-5.53057665258497e-09,0.026214316076917977,7.936663954268961e-08,0.005150793583163058
25,0.14534883720930233,0.25000004177054624,-0.21739588783927208,-5.4349410935052225e-09,0.02660053152147355,7.854836275592258e-08,0.004923794493573277
26,0.1511627906976744,0.2500000413904686,-0.21629662589886356,-5.051318437374663e-09,0.026960279712762887,7.80055098715831e-08,0.004701623446358679
27,0.1569767441860465,0.25000004154034083,-0.2152057390366345,-4.527180351233299e-09,0.027295123151549056,7.791331331989818e-08,0.004484689314344533
28,0.16279069767441862,0.25000004217334354,-0.21412316303450654,-3.8101431854856215e-09,0.027606476045666004,7.786474366361519e-08,0.004273317836106472
29,0.1686046511627907,0.25000004280797755,-0.21304869606543697,-2.9535976023360353e-09,0.027895693442791226,7.715582454894063e-08,0.004067721219649739
30,0.1744186046511628,0.250000043767269,-0.21198222569605688,-2.249673413232011e-09,0.02816401524855611,7.676621170353679e-08,0.0038680548377562256
31,0.18023255813953487,0.2500000448991157,-0.21092357168858178,-1.863802414380501e-09,0.028412615862256692,7.676967012155661e-08,0.0036744007572531837
32,0.18604651162790697,0.25000004625764766,-0.2098725806533745,-1.4963326941513392e-09,0.028642584591363637,7.671010429199237e-08,0.003486796273886133
33,0.19186046511627908,0.2500000477320263,-0.2088291251562339,-9.150605618508669e-10,0.028854935027226195,7.65042104667257e-08,0.0033052433522675812
34,0.19767441860465115,0.2500000492943074,-0.20779309518748829,-6.311179032475801e-10,0.029050613346861796,7.638428629661328e-08,0.0031297122106781422
35,0.20348837209302326,0.2500000506701801,-0.20676433518990067,-4.068394559732762e-10,0.029230515429942497,7.641686192281697e-08,0.0029601378199484063
36,0.20930232558139536,0.2500000520242607,-0.20574264226222053,-5.185291013431523e-10,0.029395488373602473,7.65450258812761e-08,0.0027964258769700083
37,0.21511627906976744,0.2500000533724695,-0.20472794194388932,-7.589818295628406e-10,0.029546306456810813,7.666965880609673e-08,0.002638485576535763
38,0.22093023255813954,0.25000005477935294,-0.20372008920278145,-7.365413693234557e-10,0.029683708611112608,7.666847037786563e-08,0.0024862005990207853
39,0.22674418604651161,0.2500000564943615,-0.20271899343117306,-6.648816045803428e-10,0.029808382870525965,7.658937926026617e-08,0.002339451477101645
40,0.23255813953488372,0.2500000581114452,-0.20172450914486936,-5.60964815702171e-10,0.029920983897661447,7.646074562127274e-08,0.0021981023010740073
41,0.23837209302325582,0.25000005959695054,-0.20073648105050373,-5.956506003109556e-10,0.03002212881649462,7.642488365552858e-08,0.002062009690191606
42,0.2441860465116279,0.2500000611181926,-0.1997548056707783,-6.798714274042811e-10,0.03011239360014576,7.62670677655566e-08,0.0019310335573652498
43,0.25,0.25000006269911695,-0.19877934430174155,-6.121026894352601e-10,0.030192324540960387,7.602988075170123e-08,0.0018050263697149285
44,0.2558139534883721,0.2500000642604256,-0.19781009541283187,-4.4105537360985324e-10,0.030262427246080227,7.587380693088478e-08,0.0016838558096732936
45,0.2616279069767442,0.25000006586313434,-0.19684687631904357,-3.4837717750631695e-10,0.03032319379646575,7.58478566627773e-08,0.0015673656459543528
46,0.26744186046511625,0.2500000675026215,-0.19588957195407747,-4.331652015581496e-10,0.030375083618936552,7.58769455967912e-08,0.0014554085662741125
47,0.27325581395348836,0.25000006929340496,-0.19493807994735562,-6.29397847461786e-10,0.03041853018260508,7.587423306963378e-08,0.0013478401856379535
48,0.27906976744186046,0.2500000711645625,-0.19399229795231548,-6.067633354557786e-10,0.030453943785551548,7.572698106474951e-08,0.001244517513462304
49,0.28488372093023256,0.25000007305564387,-0.19305220359524686,-4.943781977524519e-10,0.03048171083621963,7.552109378239995e-08,0.0011453076765113872
50,0.29069767441860467,0.25000007492986775,-0.19211761094954652,-3.313217046868299e-10,0.030502202589541318,7.533992066187786e-08,0.0010500626291564277
51,0.29651162790697677,0.25000007664228224,-0.19118850091422301,-1.8260271773689088e-10,0.030515766671211877,7.516995128808448e-08,0.0009586542922262792
52,0.3023255813953488,0.25000007827581544,-0.19026470247169378,-2.7577536792676506e-10,0.030522735542925915,7.517493570372168e-08,0.0008709420251386581
53,0.3081395348837209,0.25000007998042006,-0.18934617870985865,-4.816241616934375e-10,0.03052342269961927,7.525215479568304e-08,0.0007868016287007619
54,0.313953488372093,0.2500000819132062,-0.18843283865763474,-5.549086122064989e-10,0.030518126824544134,7.522141521878163e-08,0.0007061064844424104
55,0.31976744186046513,0.25000008391981327,-0.18752466061842632,-5.68670251042227e-10,0.03050713228350239,7.518954919130822e-08,0.0006287391856836085
56,0.32558139534883723,0.2500000860123912,-0.18662150907584113,-4.609642285526125e-10,0.030490708632262463,7.50576879697936e-08,0.0005545754317930323
57,0.3313953488372093,0.2500000880043571,-0.18572330875265,-4.387832294553234e-10,0.03046911239256476,7.494417008089314e-08,0.0004834997305957222
58,0.3372093023255814,0.25000008988025313,-0.18482996371341684,-4.862179396816842e-10,0.030442586842278126,7.488558460333467e-08,0.00041539822279131674
59,0.3430232558139535,0.2500000917185346,-0.18394142441398742,-6.966258739448216e-10,0.030411364960249022,7.496545649751737e-08,0.00035016387244004156
60,0.3488372093023256,0.2500000937032243,-0.18305766055659028,-8.451454466216888e-10,0.030375669891861672,7.504061104351026e-08,0.00028769401233842966
61,0.3546511627906977,0.2500000958687515,-0.1821785926152757,-9.478910971895365e-10,0.0303357127070907,7.503278507133457e-08,0.000227885496640391
62,0.36046511627906974,0.250000098023897,-0.18130415269235178,-1.0741937691319555e-09,0.030291694942755215,7.501339588017027e-08,0.00017063913626611004
63,0.36627906976744184,0.2500001000962396,-0.18043424524018675,-1.299512317414717e-09,0.030243806953792536,7.505132774651562e-08,0.00011585720036159319
64,0.37209302325581395,0.25000010200037925,-0.17956883178703154,-1.5830971151492574e-09,0.030192233172387582,7.515208738431176e-08,6.344875697148915e-05
65,0.37790697674418605,0.2500001038848072,-0.17870787483387723,-1.8113513896914465e-09,0.030137150061236895,7.528488548927033e-08,1.3325684195930779e-05
66,0.38372093023255816,0.2500001058934281,-0.17785132486715377,-1.9771533489903373e-09,0.030078725721269364,7.536862490202573e-08,-3.459804088518939e-05
67,0.38953488372093026,0.25000010796387234,-0.17699910573810865,-2.1451911699548535e-09,0.030017118734461126,7.53924285556847e-08,-8.040709956957625e-05
68,0.3953488372093023,0.25000011019894886,-0.17615115784108085,-2.3922584756408202e-09,0.029952481481665738,7.540530150461162e-08,-0.00012418239872866955
69,0.4011627906976744,0.2500001123072313,-0.17530744226466374,-2.7084970331353815e-09,0.02988496087574143,7.545264515014307e-08,-0.00016600096167134333
70,0.4069767441860465,0.25000011431064234,-0.17446792358679958,-2.9489899653474766e-09,0.029814697930205268,7.557275626144106e-08,-0.00020593718915466058
71,0.4127906976744186,0.25000011629176155,-0.17363256679146497,-3.0242464794329232e-09,0.029741827648962903,7.560493495166758e-08,-0.00024406286305479676
72,0.4186046511627907,0.2500001182561067,-0.17280128834603392,-3.0229163367114917e-09,0.02966647509751265,7.558654860270083e-08,-0.0002804496872924095
73,0.42441860465116277,0.2500001203020348,-0.17197407586939562,-3.0746215492202052e-09,0.029588765802331912,7.554581219095214e-08,-0.0003151636458935038
74,0.43023255813953487,0.2500001225029217,-0.17115084218935553,-3.2006863898877676e-09,0.029508812985647895,7.555278685068507e-08,-0.0003482715099337314
75,0.436046511627907,0.2500001246782482,-0.17033163698195125,-3.3747101905452324e-09,0.029426738051173275,7.561148928234401e-08,-0.0003798323555227115
76,0.4418604651162791,0.25000012699069596,-0.1695163307524312,-3.6186184219535306e-09,0.029342639928542642,7.573287547836762e-08,-0.0004099099325581747
77,0.4476744186046512,0.25000012931366505,-0.16870497443887694,-3.824039089274606e-09,0.029256631296325206,7.581707991327471e-08,-0.00043855918774486803
78,0.45348837209302323,0.25000013164189144,-0.16789740636002876,-4.027838508625822e-09,0.029168797995753764,7.5827176968064e-08,-0.00046584057563076145
79,0.45930232558139533,0.25000013405828186,-0.16709372675052947,-4.147088930543105e-09,0.029079249867771596,7.576475689677261e-08,-0.0004918036091350334
80,0.46511627906976744,0.2500001364460771,-0.16629376607962565,-4.203581106286748e-09,0.028988062921578576,7.567418515785108e-08,-0.0005165047204959849
81,0.47093023255813954,0.25000013892841166,-0.16549765136681105,-4.1957596608863564e-09,0.028895342961583092,7.560747604359348e-08,-0.0005399891271400411
82,0.47674418604651164,0.25000014137130977,-0.16470521762338472,-4.1256957663366945e-09,0.02880115842084734,7.557881984246984e-08,-0.0005623091089548174
83,0.48255813953488375,0.2500001437696902,-0.16391652640285076,-4.1157683262788035e-09,0.02870560072575041,7.565086081726809e-08,-0.0005835084978019432
84,0.4883720930232558,0.25000014625812567,-0.16313145669508433,-4.114088796555498e-09,0.028608735930645005,7.575505009463604e-08,-0.0006036344680563255
85,0.4941860465116279,0.25000014874330484,-0.16235003567450154,-4.229811761151858e-09,0.028510644786075984,7.58845915755354e-08,-0.0006227286202346639
86,0.5,0.2500001513365312,-0.16157218834976952,-4.3592597303088245e-09,0.028411392411711662,7.595360423752757e-08,-0.0006408336646682622
87,0.5058139534883721,0.2500001539499815,-0.1607979013710078,-4.424149106180362e-09,0.02831104850607025,7.595251131427717e-08,-0.0006579891546901752
88,0.5116279069767442,0.25000015658597513,-0.16002717409041725,-4.4423901709951315e-09,0.028209681883275602,7.591174324730394e-08,-0.0006742330162073461
89,0.5174418604651163,0.25000015929396563,-0.15925993950119596,-4.3462881894131045e-09,0.028107349784302748,7.580305629224963e-08,-0.0006896030963493009
90,0.5232558139534884,0.2500001619667021,-0.15849621717458942,-4.208374124068054e-09,0.02800411831667477,7.573059130865749e-08,-0.0007041340673747433
91,0.5290697674418605,0.2500001647110639,-0.15773589165857274,-4.05101245998761e-09,0.027900032791261055,7.568740231283135e-08,-0.0007178618644826712
92,0.5348837209302325,0.2500001674542144,-0.15697903452580111,-3.9317831184793385e-09,0.02779516140603791,7.572563096337896e-08,-0.0007308175676655954
93,0.5406976744186046,0.25000017021692406,-0.15622547452865043,-3.934546953093528e-09,0.027689536568241482,7.584516663227487e-08,-0.0007430353040613993
94,0.5465116279069767,0.25000017310218525,-0.15547533692485704,-3.99047023856645e-09,0.027583229630170077,7.592875505869982e-08,-0.000754543034924862
95,0.5523255813953488,0.2500001759437902,-0.15472840748947175,-4.08057889679785e-09,0.027476262025026323,7.596559508429944e-08,-0.0007653729483526759
96,0.5581395348837209,0.2500001788668936,-0.15398486790186006,-4.091519225874005e-09,0.02736870965878673,7.589588130051751e-08,-0.000775550270863225
97,0.563953488372093,0.25000018187838663,-0.15324449892145076,-3.9976151123714615e-09,0.027260588672187322,7.57481645347535e-08,-0.0007851047441855675
98,0.5697674418604651,0.25000018495480275,-0.15250740985402325,-3.8309518488575685e-09,0.02715196100647943,7.559119520982873e-08,-0.0007940606947321199
99,0.5755813953488372,0.25000018829366033,-0.15177342537532404,-3.5521657888021567e-09,0.027042844865142922,7.540010744518582e-08,-0.0008024448598664
100,0.5813953488372093,0.2500001915468246,-0.15104261375193187,-3.3016865165513312e-09,0.026933292621134083,7.52709840394966e-08,-0.0008102801507260156
101,0.5872093023255814,0.25000019467789913,-0.15031482880485264,-3.104127056985026e-09,0.026823322952408645,7.513620575115907e-08,-0.0008175908777109925
102,0.5930232558139535,0.2500001975929553,-0.14959009204646373,-2.947846223861272e-09,0.02671297781492872,7.500512941526974e-08,-0.0008243985889982372
103,0.5988372093023255,0.25000020019122976,-0.14886828269519947,-2.8716638544553416e-09,0.026602276188420763,7.48787040582053e-08,-0.0008307254517535666
104,0.6046511627906976,0.25000020305835924,-0.14814940558007217,-2.6426523231553104e-09,0.026491254508952095,7.473237467538499e-08,-0.0008365914388656309
105,0.6104651162790697,0.25000020626637576,-0.14743336023343934,-2.3863483904521756e-09,0.026379931637829798,7.462833032671074e-08,-0.0008420166873999546
106,0.6162790697674418,0.25000021000711775,-0.14672008596212116,-2.1179747379063226e-09,0.02626833095566753,7.450994039308486e-08,-0.0008470201496715798
107,0.622093023255814,0.250000213614518,-0.14600947549999493,-1.92853206216711e-09,0.026156467140997525,7.441061303985501e-08,-0.0008516203517938265
108,0.627906976744186,0.2500002168145159,-0.14530144706731604,-1.7966240664841256e-09,0.02604435745096417,7.432575217606056e-08,-0.0008558347935334995
109,0.6337209302325582,0.25000021915215553,-0.1445958616920267,-1.7071180544419706e-09,0.02593200855448202,7.428315514872121e-08,-0.0008596804873729076
110,0.6395348837209303,0.25000022084145185,-0.1438926305582565,-1.6269962200090617e-09,0.025819433751593065,7.425366593954009e-08,-0.0008631733478612917
111,0.6453488372093024,0.25000022305353,-0.14319156659090587,-1.5250056090599251e-09,0.025706629285003783,7.420639047354646e-08,-0.0008663290942185233
112,0.6511627906976745,0.2500002261455383,-0.1424925822143156,-1.3887260448390039e-09,0.02559360608832633,7.41389458974319e-08,-0.0008691622670315289
113,0.6569767441860465,0.2500002312101375,-0.14179525179868288,-1.2617924871377758e-09,0.025480318868759434,7.407705863077263e-08,-0.0008716878598226813
114,0.6627906976744186,0.25000023601795257,-0.14109959552882387,-1.1639889141803507e-09,0.025366793283006516,7.4035815205492e-08,-0.0008739184635473277
115,0.6686046511627907,0.2500002388449246,-0.14040507994478874,-1.0896808515432377e-09,0.025252963334369362,7.398259247588091e-08,-0.0008758676660756221
116,0.6744186046511628,0.2500002389469046,-0.13971125516652008,-9.274507982545873e-10,0.02513877459707177,7.390904272607988e-08,-0.0008775476537151038
117,0.6802325581395349,0.2500002400633318,-0.13901810528041772,-7.491258147607118e-10,0.02502424268088572,7.38230815573848e-08,-0.0008789687546948376
118,0.686046511627907,0.2500002412238623,-0.13832754063942407,-7.051681744497766e-10,0.02490970246324654,7.384012579635042e-08,-0.0008801379114927417
119,0.6918604651162791,0.2500002425008482,-0.13763950625113985,-6.968508683004131e-10,0.024795164896381703,7.38473563060226e-08,-0.0008810666365592144
120,0.6976744186046512,0.25000024284125966,-0.13695394543961995,-7.218306804319604e-10,0.024680639021174167,7.382756068388213e-08,-0.0008817654102421416
121,0.7034883720930233,0.2500002503800321,-0.13627082440867083,-1.3534517461974688e-09,0.024566136916195584,7.400221701179052e-08,-0.0008822443422418591
122,0.7093023255813954,0.2500002588728934,-0.13559007686076338,-1.7946590732763725e-09,0.02445166317895312,7.405112362075577e-08,-0.0008825123747344108
123,0.7151162790697675,0.25000026593190866,-0.13491161089059153,-2.7562962266064213e-09,0.024337216354853246,7.447494212224962e-08,-0.0008825773143165106
124,0.7209302325581395,0.2500002701816233,-0.13423534982178167,-3.2881974778691805e-09,0.024222797327116456,7.450729535879995e-08,-0.0008824474381852454
125,0.7267441860465116,0.25000027104904776,-0.13356581865942385,-4.146095751301322e-09,0.024109186347448016,7.504145548941255e-08,-0.0008821313659899689
126,0.7325581395348837,0.2500002677005171,-0.13290254700336745,-4.387342648929315e-09,0.02399632113458903,7.518812389926954e-08,-0.0008816391131389567
127,0.7383720930232558,0.25000026083655225,-0.132245059651387,-4.366297895898709e-09,0.023884137162828792,7.500047256132702e-08,-0.0008809794573722053
128,0.7441860465116279,0.25000025814978394,-0.13159240741558648,-3.995733624874193e-09,0.02377248584450242,7.49374767830103e-08,-0.0008801591810649029
129,0.75,0.2500002599004449,-0.1309437982665931,-3.349491379750838e-09,0.023661244190364167,7.488677232549669e-08,-0.0008791841607739076
130,0.7558139534883721,0.25000026421977967,-0.13029874325779972,-3.0486145507157247e-09,0.023550340269216843,7.480346123183774e-08,-0.0008780603325615773
131,0.7616279069767442,0.25000026787036345,-0.12965643936837265,-2.577511987830088e-09,0.02343964682119548,7.459404455981155e-08,-0.0008767925938925584
132,0.7674418604651163,0.250000270851607,-0.12901670407735052,-1.6929147937514615e-09,0.02332914224830451,7.5029299233984e-08,-0.0008753866011536605
133,0.7732558139534884,0.2500002730805445,-0.1283795308152761,-1.4024393510966936e-09,0.02321883596563526,7.516894014462721e-08,-0.0008738479043095514
134,0.7790697674418605,0.25000027520444873,-0.1277446395512103,-1.5566163173515884e-09,0.02310868906139226,7.494113488997367e-08,-0.0008721805924804972
135,0.7848837209302325,0.250000278083712,-0.12711229477949323,-1.6266348901880176e-09,0.022998756243111006,7.453180345152987e-08,-0.0008703907364546215
136,0.7906976744186046,0.2500002814140243,-0.12648255062213146,-1.6645043795525719e-09,0.022889055988658705,7.460128094483018e-08,-0.0008684840960752567
137,0.7965116279069767,0.2500002849416504,-0.1258546694344752,-2.0415972601530535e-09,0.022779469623998932,7.516207348032513e-08,-0.000866463955276689
138,0.8023255813953488,0.2500002880294082,-0.12522796952568624,-3.2929636671443006e-09,0.022669886815715804,7.553221917363816e-08,-0.000864332649550688
139,0.8081395348837209,0.2500002905695904,-0.1246034816395815,-4.32306909778948e-09,0.022560494678824282,7.596045234359207e-08,-0.0008620975231561712
140,0.813953488372093,0.25000029299990034,-0.12398192711261688,-5.012243145338538e-09,0.022451429967355437,7.591398549589058e-08,-0.0008597672952431125
141,0.8197674418604651,0.25000029549146474,-0.12336408970613587,-5.436308045461826e-09,0.022342839286503664,7.484812603085269e-08,-0.0008573494037838485
142,0.8255813953488372,0.25000029813480146,-0.12274991081249072,-4.257947665259881e-09,0.02223472046814212,7.424391435195331e-08,-0.0008548491642843009
143,0.8313953488372093,0.2500003002494905,-0.1221393979337574,-3.9085832996437655e-09,0.022127085770567864,7.320272952441456e-08,-0.0008522726427300818
144,0.8372093023255814,0.2500003024762497,-0.1215326769896803,-2.938490963861164e-09,0.02201996448986765,7.175328448765932e-08,-0.0008496236500473444
145,0.8430232558139535,0.25000030446086907,-0.12092969477901151,-2.604308295286155e-09,0.021913357485258564,7.141245512665521e-08,-0.0008469089721613944
146,0.8488372093023255,0.25000030683412394,-0.12033060345667174,-2.0664749135182642e-09,0.021807298434058126,7.004635469817869e-08,-0.0008441328850650301
147,0.8546511627906976,0.2500003092955473,-0.11973557530839446,-1.8093193154072819e-09,0.02170182676683839,7.028379228717671e-08,-0.0008413013782383878
148,0.8604651162790697,0.25000031220780916,-0.11914399076076902,-6.766391468285802e-10,0.021596840861608582,6.986458168170976e-08,-0.0008384154346454131
149,0.8662790697674418,0.25000031536764006,-0.11855638639342546,1.2766604418710928e-09,0.021492441915111647,6.9981402488505e-08,-0.0008354807474319865
150,0.872093023255814,0.2500003185682199,-0.11797203521321846,3.316500696856704e-09,0.021388511098573013,7.023184763900987e-08,-0.0008324984951620166
151,0.877906976744186,0.2500003223497603,-0.11739161272592623,6.438608829309012e-09,0.021285170864545507,7.024499965724493e-08,-0.0008294751227374644
152,0.8837209302325582,0.2500003256241494,-0.11681443209144782,6.531404135570111e-09,0.0211823103538726,6.995728990870162e-08,-0.0008264125726287853
153,0.8895348837209303,0.250000329498725,-0.11624110800101056,7.410705062145398e-09,0.021080040581122977,6.996149541074496e-08,-0.0008233166900528532
154,0.8953488372093024,0.2500003328765808,-0.11567106130908446,5.399558822340731e-09,0.020978267502212444,7.037139576126367e-08,-0.0008201888805752634
155,0.9011627906976745,0.2500003373255947,-0.1151047816370598,6.2962913805652195e-09,0.020877080481635123,7.020400660061359e-08,-0.00081703366532719
156,0.9069767441860465,0.2500003418009722,-0.11454177768953838,6.408528080417892e-09,0.020776401489508867,7.047472825891195e-08,-0.0008138522255413459
157,0.9127906976744186,0.25000034699791596,-0.11398246288823671,8.507425657185434e-09,0.020676306965951474,6.991259762458805e-08,-0.0008106478556055803
158,0.9186046511627907,0.25000035184562897,-0.11342642871324816,7.864597159382927e-09,0.02057673087449445,7.029997448003726e-08,-0.0008074232345038314
159,0.9244186046511628,0.25000035743252197,-0.112873981443474,8.004395182228344e-09,0.020477729995357713,6.962393508823405e-08,-0.0008041809728139493
160,0.9302325581395349,0.25000036282444,-0.1123248046975145,5.570637895431886e-09,0.020379253743440528,7.057825412780182e-08,-0.0008009246128201638
161,0.936046511627907,0.2500003697266768,-0.11177909740425282,6.24869766529916e-09,0.020281339311473433,6.993713330401481e-08,-0.0007976545373727028
162,0.9418604651162791,0.25000037687256976,-0.1112366188478057,5.703715103414549e-09,0.020183951701347375,6.994977300993679e-08,-0.00079437402289926
163,0.9476744186046512,0.2500003851119678,-0.11069746804254513,7.430552730157544e-09,0.02008711018959659,6.923701646963337e-08,-0.0007910830044753643
164,0.9534883720930233,0.2500003929451849,-0.1101615585441544,5.883382639453255e-09,0.019990803897748863,7.018936877787283e-08,-0.0007877857242590665
165,0.9593023255813954,0.2500004016975339,-0.10962881354761668,5.254791263643692e-09,0.019895019760738236,7.014019385784222e-08,-0.00078448066267746
166,0.9651162790697675,0.25000041063229356,-0.10909930478847364,2.7627100034522018e-09,0.019799775256910675,7.100235131871639e-08,-0.0007811733168195936
167,0.9709302325581395,0.2500004213884819,-0.10857276436234095,3.5111519370786824e-09,0.019705024663637417,6.982297604105932e-08,-0.0007778612908037835
168,0.9767441860465116,0.2500004324500541,-0.10804945880224874,3.1406086644562935e-09,0.019610821348871665,6.999394337384353e-08,-0.0007745502829034743
169,0.9825581395348837,0.2500004445555632,-0.10752895685477122,4.025965498861365e-09,0.019517088230474943,6.964897421054444e-08,-0.0007712361376015213
170,0.9883720930232558,0.25000045629279183,-0.10701176623513436,1.9116910885167652e-09,0.019423919778810333,7.136430142654277e-08,-0.0007679256757107717
171,0.9941860465116279,0.2500004693735719,-0.10649717203225124,1.1301648445707306e-09,0.019331186779017732,7.170472061968346e-08,-0.0007646129988081745
172,1.0,0.25000046945420434,-0.10645901468189989,9.60117718011924e-10,0.0193243094363583,7.165564219575957e-08,-0.0007643666707789414


==> body/figures/moments_2.csv <==
0,time,Alpha 0,Alpha 1,Alpha 2,Alpha 3,Alpha 4,Alpha 5,Alpha 6,Alpha 7,Alpha 8,Alpha 9
0,0.0,0.2499995486130713,-0.2483267691622137,-2.2476647969343687e-06,1.5037241477793484e-05,-3.500193379090094e-06,2.0919267254292096e-05,1.3761260024249117e-06,1.087116385663051e-05,3.787051002971939e-05,-6.104713135609115e-05
1,0.0036231884057971015,0.2499957775489555,-0.24827695112292555,-2.069203626123405e-05,0.00012566111912686498,-3.50714060691032e-05,0.00018008314613975575,-4.0915977973425465e-05,0.0002021282449060491,-1.2405963551942084e-05,0.00014471251214509976
2,0.007246376811594203,0.2499899376372674,-0.24821949701966892,-4.869266271216772e-05,0.0002489421768720471,-8.072202514578093e-05,0.00034640627567030636,-9.734425892429967e-05,0.000382675317354349,-7.210398442439416e-05,0.0003117331293819521
3,0.010869565217391304,0.24998261987375406,-0.24816134272724114,-8.337156600516243e-05,0.00037065144054008363,-0.0001356157826363272,0.0005030689073794035,-0.0001618668257512565,0.0005402527258057563,-0.00013525446691721967,0.0004410209372493127
4,0.014492753623188406,0.24997437266846578,-0.2481032075646414,-0.00012208938184291262,0.0004897942148616426,-0.0001954435836711366,0.0006504205355894831,-0.0002293659942980466,0.0006788448950784804,-0.00019724524938254058,0.0005424804138115737
5,0.018115942028985508,0.24996543979340846,-0.24804535481885637,-0.00016367970246493682,0.00060616758725931,-0.00025833138539301995,0.0007892758288722562,-0.000297725154253887,0.0008015532896032786,-0.0002564254348717456,0.0006225474540636107
6,0.021739130434782608,0.24995598076512232,-0.24798784867470464,-0.00020739182012518987,0.000719894803348743,-0.0003231220746619168,0.0009205690974422822,-0.0003657564036995041,0.000910893803232791,-0.00031209720704107174,0.0006858067798971671
7,0.025362318840579712,0.24994610190455954,-0.24793069780118557,-0.00025273329413816667,0.0008311534580062063,-0.00038908729095386846,0.0010451081314848771,-0.00043279106562884055,0.0010088164113564114,-0.00036403290069660305,0.0007355764164239102
8,0.028985507246376812,0.24993587963631186,-0.24787388865132431,-0.0002993561543255243,0.000940125749551489,-0.00045573560709155273,0.0011635761139963954,-0.0004984372698265601,0.0010968623415290083,-0.0004122306347010439,0.0007743408425821545
9,0.03260869565217391,0.2499253715932446,-0.24781740264919083,-0.0003470024897052668,0.0010469754483139844,-0.000522719705764566,0.0012765429415955768,-0.0005624619336597304,0.0011762676237413066,-0.0004567972501476373,0.0008040089799824219
10,0.036231884057971016,0.249914622257515,-0.24776121844170126,-0.0003954767538937176,0.0011518503577609789,-0.0005897899930581698,0.0013844915800277182,-0.0006247339144698444,0.0012480431036754386,-0.0004978966232413524,0.0008260799773578091
11,0.03985507246376811,0.24990366700792477,-0.24770531581630706,-0.0004446261343038041,0.0012548797143185143,-0.0006567624413894494,0.0014878319290039714,-0.0006851862264431054,0.0013130257258754535,-0.0005357182223582137,0.00084175152976995
12,0.043478260869565216,0.24989253446656992,-0.247649675845782,-0.000494329482434674,0.0013561776971256596,-0.0007234999388937891,0.0015869169546746797,-0.0007437938267063402,0.0013719195363928191,-0.0005704596842350349,0.0008519962407960496
13,0.04710144927536232,0.24988124831693526,-0.24759428189938892,-0.0005444884883837747,0.0014558441794189617,-0.0007898983021886575,0.0016820522393956258,-0.0008005583809586328,0.001425323295722495,-0.0006023165683054336,0.0008576144165810545
14,0.050724637681159424,0.24986982848934255,-0.24753911973972212,-0.0005950223925609106,0.0015539663673729794,-0.0008558782032636516,0.0017735038073306115,-0.0008555001629788695,0.0014737506183311354,-0.0006314784535359503,0.0008592713857939714
15,0.05434782608695652,0.24985829181532423,-0.2474841771891218,-0.0006458642429794749,0.0016506209392426233,-0.0009213792501073176,0.0018615053666475312,-0.0009086519202391188,0.0015176465100255386,-0.0006581260748839796,0.0008575260449359095
16,0.057971014492753624,0.24984665271125558,-0.24742944395349573,-0.0006969578971749083,0.0017458757088300962,-0.0009863552525913363,0.0019462640902355884,-0.0009600541121439291,0.0015574001965665244,-0.0006824295856017028,0.0008528521040114746
17,0.06159420289855073,0.2498349235298625,-0.24737491146332194,-0.0007482560047522499,0.0018397908531157569,-0.0010507711175078993,0.0020279648757728754,-0.0010097520035241433,0.0015933547770990463,-0.0007045480039571204,0.0008456542604021822
18,0.06521739130434782,0.24982311511498068,-0.24732057346590688,-0.0007997176764353266,0.0019324185381507316,-0.001114599800051466,0.0021067722503894065,-0.0010577934446180947,0.0016258137298365287,-0.0007246294404846515,0.0008362804309211685
19,0.06884057971014493,0.249811236800482,-0.24726642436660498,-0.0008513087522145839,0.0020238064240039634,-0.0011778223672144704,0.0021828355258453097,-0.0011042288806053118,0.001655048263153376,-0.0007428120039726201,0.000825031792780982
20,0.07246376811594203,0.24979929660767444,-0.24721245919617407,-0.0009030007168249939,0.0021139982749928134,-0.0012404262821953105,0.0022562910731436904,-0.001149109820630019,0.001681302246166014,-0.0007592238663257406,0.0008121702394457864
21,0.07608695652173914,0.24978730167922134,-0.24715867428428603,-0.0009547689939676364,0.002203033249026715,-0.00130240319753986,0.002327263076457827,-0.0011924873038194977,0.0017047955838245176,-0.0007739835971061534,0.0007979244489030809
22,0.07971014492753623,0.24977525845696416,-0.24710506810027383,-0.0010065915538197815,0.0022909448211544986,-0.0013637471482506357,0.0023958637858832155,-0.0012344105692192438,0.0017257270684407674,-0.0007872002819802916,0.000782495473695267
23,0.08333333333333333,0.24976317254457917,-0.24705163964240603,-0.001058449780666028,0.0023777637092751037,-0.0014244555517608011,0.0024621967032358453,-0.0012749279627142273,0.001744277770981524,-0.0007989748103004236,0.0007660606374021285
24,0.08695652173913043,0.24975104885233448,-0.24699838870974342,-0.001110327577296892,0.0024635176475109612,-0.00148452818822249,0.002526357348374029,-0.001314086808329662,0.0017606133258368346,-0.0008094008736465339,0.0007487771499385798
25,0.09057971014492754,0.24973889132055632,-0.24694531428421768,-0.0011622126362195561,0.0025482343304731835,-0.0015439686291850965,0.0025884363659832215,-0.001351933928604306,0.0017748864593582203,-0.0008185646623242613,0.0007307836909733697
26,0.09420289855072464,0.24972670345351528,-0.2468924159917141,-0.0012140944644981944,0.0026319392603868594,-0.0016027817084432172,0.0026485179928394855,-0.0013885140319564906,0.0017872371556183775,-0.0008265456935932656,0.0007122033948195711
27,0.09782608695652174,0.24971448828806306,-0.2468396941979906,-0.001265964288135241,0.0027146555002423986,-0.0016609731132342675,0.0027066803109384984,-0.0014238696395060541,0.001797794937709066,-0.0008334173512292133,0.0006931466740134911
28,0.10144927536231885,0.2497022487422529,-0.24678715068813228,-0.0013178138348898727,0.0027964028774376515,-0.001718548475962876,0.002762996147807358,-0.001458041494774289,0.001806679799943132,-0.0008392475554254284,0.0006737116172903678
29,0.10507246376811594,0.24968998716937235,-0.2467347867099925,-0.0013696369420325974,0.0028772013396226558,-0.001775515704155816,0.002817534550178093,-0.0014910684463958533,0.001814002943259778,-0.0008440983571197699,0.0006539862474151644
30,0.10869565217391304,0.24967770521071928,-0.2466826025314856,-0.001421430351880834,0.00295707146063691,-0.0018318839821305673,0.002870361951324082,-0.001522988204170944,0.0018198683468222917,-0.0008480277403674924,0.0006340487085254555
31,0.11231884057971014,0.24966540418827976,-0.24663059854754096,-0.001473191060555856,0.0030360322405565947,-0.0018876631891731328,0.0029215412865438366,-0.0015538372639465696,0.0018243727701710347,-0.0008510886331784532,0.0006139691539200889
32,0.11594202898550725,0.24965308566751834,-0.24657877742205717,-0.001524915821686534,0.0031140996147575486,-0.0019428616761185266,0.0029711305542481073,-0.001583648418226584,0.0018276063278207615,-0.0008533302315810448,0.0005938107305717409
33,0.11956521739130435,0.24964075067130242,-0.24652714045591972,-0.0015766031566983602,0.003191289978508685,-0.0019974887621109863,0.00301918621454699,-0.0016124539895108437,0.001829653594020739,-0.000854797874831964,0.0005736296907701369
34,0.12318840579710146,0.24962839959067595,-0.24647568843337203,-0.0016282527942649112,0.0032676204317127937,-0.0020515550710290833,0.0030657627189113784,-0.0016402847628694955,0.0018305940633143731,-0.0008555335511904539,0.0005534760555895835
35,0.12681159420289856,0.24961603339222474,-0.24642442321455893,-0.0016798646000969683,0.003343105900625655,-0.0021050701046608764,0.0031109111172048184,-0.0016671693511880073,0.001830502140803679,-0.0008555759414384539,0.0005333948909405565
36,0.13043478260869565,0.24960365238545587,-0.24637334691526916,-0.0017314382606620701,0.0034177603098758235,-0.002158042832869052,0.003154679912113803,-0.001693134658106998,0.0018294478339214164,-0.0008549609496594477,0.0005134267224294011
37,0.13405797101449277,0.24959125697869466,-0.24632246144233955,-0.0017829741039449417,0.00349159709689437,-0.0022104821235883134,0.003197115838640699,-0.0017182062471409998,0.0018274970307670627,-0.0008537220117494779,0.0004936074588176718
38,0.13768115942028986,0.24957884732145227,-0.2462717686226242,-0.0018344733698751425,0.0035646302690359472,-0.002262397037778675,0.0032382641369625904,-0.0017424083005239267,0.0018247117968643574,-0.0008518902122639382,0.00047396887640697825
39,0.14130434782608695,0.24956642322870815,-0.24622126985113843,-0.0018859375083946231,0.0036368738319079268,-0.0023137970810825524,0.003278168486201396,-0.0017657636894475885,0.0018211505308439598,-0.0008494944354107333,0.00045453908355908967
40,0.14492753623188406,0.24955398445042642,-0.24617096659610638,-0.0019373684766955741,0.0037083410304394465,-0.00236469090722796,0.003316871231465262,-0.0017882941669340431,0.001816868326373557,-0.0008465615347803927,0.0004353427595611716
41,0.14855072463768115,0.2495415308254967,-0.24612086100816044,-0.001988767495693256,0.00377904404157431,-0.002415086317599096,0.003354412170046131,-0.0018100200311036675,0.0018119172689559642,-0.0008431167031705018,0.0004164018849045104
42,0.15217391304347827,0.2495290620986547,-0.24607095490697622,-0.0020401360759618944,0.0038489947500889936,-0.002464990996345342,0.0033908299848690268,-0.0018309601679987783,0.0018063467035458385,-0.0008391838107815521,0.0003977355359595536
43,0.15579710144927536,0.24951657776925573,-0.24602124945812714,-0.0020914766161166175,0.003918205970623314,-0.0025144126591882475,0.0034261626075300327,-0.0018511328935531769,0.0018002025845924822,-0.0008347851359856749,0.0003793602302580109
44,0.15942028985507245,0.24950407731443988,-0.2459717456581301,-0.0021427915769025906,0.0039866904598890715,-0.0025633590696257417,0.0034604466336924963,-0.0018705556944386807,0.001793528806106078,-0.0008299412883538633,0.00036128965722184595
45,0.16304347826086957,0.24949156037392006,-0.24592244548407513,-0.0021940824456577255,0.00405445941617017,-0.0026118364920046868,0.0034937169928403256,-0.001889244551323673,0.0017863669304150202,-0.0008246725595335339,0.0003435357078045827
46,0.16666666666666666,0.2494790262331512,-0.24587334941495917,-0.002245351946626033,0.004121525637369391,-0.0026598520958689186,0.00352600809335278,-0.0019072151096045905,0.0017787556213948725,-0.000818997695281544,0.0003261083341745282
47,0.17028985507246377,0.2494664744216614,-0.24582445901499617,-0.002296601616898379,0.0041879001269656746,-0.002707411545452532,0.0035573526201331416,-0.001924481778073747,0.001770731758795667,-0.00081293453737564,0.00030901557812110876
48,0.17391304347826086,0.2494539044337688,-0.2457757755501611,-0.0023478330770657723,0.0042535940693902,-0.002754520307189441,0.0035877822838404757,-0.0019410584238429703,0.00176233004526026,-0.0008065003379339866,0.00029226367400131186
49,0.17753623188405798,0.2494413156831277,-0.2457272998159308,-0.0023990482674971776,0.004318618990358756,-0.00280118390060557,0.0036173280448023727,-0.001956958344956334,0.0017535832274175956,-0.0007997115773206567,0.0002758574121214459
50,0.18115942028985507,0.2494287072730053,-0.24567903148735074,-0.0024502501363824793,0.004382987689873996,-0.002847408386743402,0.0036460205164091327,-0.0019721944844518753,0.0017445219059430903,-0.0007925839447222313,0.0002597998384683241
51,0.18478260869565216,0.24941607871672422,-0.2456309716845873,-0.0025014398939943254,0.004446710749346754,-0.0028931979925471214,0.0036738883838335307,-0.0019867787138794844,0.0017351750593452501,-0.0007851326706947998,0.00024409303500761624
52,0.18840579710144928,0.2494034297543024,-0.24558312218138836,-0.0025526177650669678,0.004509797658901599,-0.002938555898505967,0.0037009590565338863,-0.0020007222579200485,0.0017255701905331234,-0.0007773726400420749,0.00022873814095967674
53,0.19202898550724637,0.24939075953997014,-0.24553548246334989,-0.0026037862016988042,0.0045722607541295035,-0.002983487048303947,0.003727260402066277,-0.002014036530174751,0.0017157327888703802,-0.000769318020109458,0.00021373437848740926
54,0.1956521739130435,0.24937806720512573,-0.24548805174689686,-0.002654947616291462,0.004634112377935549,-0.0030279961634305883,0.0037528193765668997,-0.0020267325717480363,0.0017056866917866214,-0.0007609826004289556,0.00019908009629104537
55,0.19927536231884058,0.24936535243891886,-0.24544083118884852,-0.0027061021067015206,0.0046953620800439634,-0.0030720857421976206,0.003777660950667323,-0.0020388204110130077,0.0016954546415010963,-0.0007523800762508063,0.00018477339671204332
56,0.2028985507246377,0.24935261488279054,-0.24539382170868984,-0.002757249738117103,0.004756019525791515,-0.0031157581586769485,0.0038018094304070995,-0.0020503098605531528,0.0016850578937553417,-0.0007435238064819532,0.00017081139282057207
57,0.20652173913043478,0.24933985366044487,-0.24534702180808257,-0.0028083929109145003,0.004816097270322271,-0.0031590176801362673,0.0038252895540425197,-0.00206121101983954,0.0016745158861098846,-0.0007344263863863848,0.00015718979119784616
58,0.21014492753623187,0.24932706846167696,-0.24530043209084762,-0.0028595314842072453,0.004875604943135943,-0.003201866285054872,0.0038481241869345786,-0.002071533209986894,0.0016638472569711765,-0.0007251006557418622,0.00014390421887957891
59,0.213768115942029,0.24931425864041382,-0.2452540517686349,-0.0029106664863197676,0.004934553663492968,-0.003244306848883657,0.003870336020070251,-0.002081285837814535,0.0016530691013316482,-0.0007155590153473034,0.00013094943660508547
60,0.21739130434782608,0.24930142356866725,-0.24520787983383074,-0.0029617989774801817,0.004992954596568915,-0.0032863421562490283,0.003891947030844148,-0.002090478068082179,0.0016421972398364148,-0.0007058135518004373,0.00011831958940591996
61,0.2210144927536232,0.24928856316561654,-0.2451619169479402,-0.0030129278769066327,0.005050816589795285,-0.0033279731723014115,0.003912977690951728,-0.0020991185733772637,0.0016312467715783173,-0.0006958765292321856,0.00010600877252034367
62,0.2246376811594203,0.24927567694599176,-0.2451161622777435,-0.003064053446919632,0.0051081500867990156,-0.0033692019579370787,0.00393344841537535,-0.002107216210514338,0.0016202314046868268,-0.0006857597510464685,9.40102764237275e-05
63,0.22826086956521738,0.24926276425947833,-0.2450706139714777,-0.0031151768784029913,0.005164966646269674,-0.0034100312703958554,0.003953379355835522,-0.00211477988916462,0.0016091635860557315,-0.0006754746816516689,8.231680417528255e-05
64,0.2318840579710145,0.2492498245952424,-0.24502527056938414,-0.003166298656275701,0.005221276999573943,-0.003450463228562142,0.00397278966552853,-0.0021218182620916883,0.0015980549186101133,-0.0006650326542609972,7.092105933750543e-05
65,0.23550724637681159,0.2492368582722906,-0.24498013334027036,-0.0032174159276493,0.005277088284170852,-0.003490497311276451,0.003991696667361839,-0.0021283394732404463,0.0015869167107326464,-0.0006544454767725481,5.9816081617555065e-05
66,0.2391304347826087,0.24922386469245775,-0.24493520011809386,-0.0032685294668746206,0.005332411670456912,-0.0035301358864316033,0.004010118471435287,-0.0021343521647428434,0.0015757585653315108,-0.0006437240202564549,4.899384204714504e-05
67,0.2427536231884058,0.24921084315348632,-0.2448904683381614,-0.0033196402774923585,0.005387258575411496,-0.0035693814561571858,0.004028072684687194,-0.0021398649061801344,0.0015645891955808075,-0.0006328789145017923,3.844608218603805e-05
68,0.2463768115942029,0.24919779383929727,-0.2448459382147368,-0.003370745993037975,0.005441636787165643,-0.003608233943239315,0.0040455751350589,-0.0021448858917517215,0.0015534172267688566,-0.0006219213320616273,2.8165140151017865e-05
69,0.25,0.24918471628929936,-0.24480160748264196,-0.003421846823988056,0.0054955568376489775,-0.0036466952513763877,0.0040626419442453925,-0.0021494235672945747,0.001542249888118745,-0.0006108617471542881,1.814269547034236e-05
70,0.2536231884057971,0.24917161046419736,-0.24475747509840673,-0.003472941382553936,0.005549027568965175,-0.003684766092624456,0.004079288164780776,-0.0021534861901553507,0.0015310940020501142,-0.0005997107088967567,8.370653573312755e-06
71,0.2572463768115942,0.24915847621958784,-0.24471353955152803,-0.003524028665306674,0.005602058179130823,-0.0037224475163850214,0.00409552843704329,-0.0021570820680102726,0.0015199556354535389,-0.0005884784704388952,-1.1591690831874016e-06
72,0.2608695652173913,0.24914531339116303,-0.2446697991206064,-0.003575107695900088,0.005654657899997024,-0.0037597406411105944,0.004111376896227113,-0.0021602195560173846,0.0015088401503453308,-0.0005771751593092431,-1.0455050722635514e-05
73,0.2644927536231884,0.24913212156370415,-0.24462625096982246,-0.0036261785832774136,0.005706837011371408,-0.0037966474033512957,0.004126847473057366,-0.002162907047204802,0.0014977520994231967,-0.0005658104189443618,-1.9525331632810813e-05
74,0.26811594202898553,0.24911890080520901,-0.24458289389229185,-0.003677239413888617,0.005758603615487228,-0.003833168299760592,0.004141952907976424,-0.002165152796824569,0.0014866958562731064,-0.0005543941152290835,-2.83778837120291e-05
75,0.2717391304347826,0.24910565198341927,-0.24453972914481292,-0.003728285219545192,0.005809962705345696,-0.0038693017742485038,0.004156704580158253,-0.0021669650347542913,0.001475675850691417,-0.0005429366022646459,-3.7020106029242435e-05
76,0.2753623188405797,0.2490923743288221,-0.2444967523248575,-0.0037793174868684283,0.005860925767996911,-0.0039050509163904806,0.004171115341572257,-0.002168352224934839,0.0014646946595159925,-0.0005314465188272613,-4.546036902700324e-05
77,0.27898550724637683,0.24907906758248913,-0.24445396059762506,-0.003830335788335924,0.005911502208029228,-0.003940417473517584,0.004185196962528973,-0.0021693227292164546,0.001453754818914071,-0.0005199327258637689,-5.370655654658429e-05
78,0.2826086956521739,0.24906573141542845,-0.2444113508595999,-0.0038813399374669714,0.0059617015340943935,-0.003975403386904484,0.004198960747678032,-0.002169884919599684,0.00144285830897861,-0.0005084038996054489,-6.17664740864777e-05
79,0.286231884057971,0.24905236598737582,-0.24436892138817765,-0.003932327929811422,0.006011531353767844,-0.00401000939433632,0.004212417045841416,-0.0021700470920336095,0.001432007083664049,-0.0004968687848296452,-6.96474105920894e-05
80,0.2898550724637681,0.2490389714342104,-0.24432667029137173,-0.00398329785699503,0.006060999292289709,-0.004044236372910997,0.004225575815606536,-0.0021698175768998604,0.0014212026783284783,-0.0004853359012297043,-7.735658815155533e-05
81,0.29347826086956524,0.2490255474881998,-0.2442845944617207,-0.0040342492313007235,0.006110114206649123,-0.004078086232419123,0.004238446939243946,-0.0021692047145109874,0.0014104459606218013,-0.000473813226792034,-8.490124148717102e-05
82,0.2971014492753623,0.2490120948134692,-0.24424269343504462,-0.004085178207476409,0.0061588816218749,-0.004111558703319781,0.0042510390609353235,-0.0021682168634485958,0.0013997382288388602,-0.00046230924432679946,-9.228789369541091e-05
83,0.3007246376811594,0.24899861352542166,-0.2442009649901695,-0.004136083039965847,0.006207308963863872,-0.004144654997913449,0.004263360928527266,-0.0021668623873148016,0.001389079991596503,-0.0004508317424199877,-9.952314352803012e-05
84,0.30434782608695654,0.24898510355464323,-0.2441594062217921,-0.004186962749128877,0.006255404239011194,-0.00417737690049023,0.004275421072919725,-0.002165149607633152,0.0013784712917011828,-0.0004393880744291026,-0.00010661357353579459
85,0.3079710144927536,0.24897156483929384,-0.2441180141028551,-0.004237816422409364,0.006303175349820432,-0.004209726289497175,0.00428722763467632,-0.0021630868106954954,0.0013679119327803227,-0.0004279852985039667,-0.0001135654692457985
86,0.3115942028985507,0.24895799785347988,-0.2440767873117046,-0.004288641073359865,0.006350628082163925,-0.004241703794389234,0.0042987879153804,-0.002160682341469472,0.001357401940714209,-0.0004166306929945169,-0.00012038458803520139
87,0.31521739130434784,0.2489444024993106,-0.24403572261719034,-0.004339435956089755,0.0063977702071780955,-0.004273311532203008,0.00431010937015065,-0.0021579444516663096,0.0013469406553330862,-0.00040533079282336596,-0.0001270767670375587
88,0.3188405797101449,0.2489307790489342,-0.2439948179751089,-0.004390198845698128,0.006444607943107004,-0.004304550730413453,0.004321198770448559,-0.002154881398685797,0.0013365275278687803,-0.0003940921981593511,-0.00013364738256342398
89,0.322463768115942,0.24891712771980878,-0.24395407108413192,-0.004440927826618719,0.006491147647056702,-0.004335422901143642,0.004332062594795207,-0.002151501426284408,0.0013261617534008317,-0.00038292118261727546,-0.00014010168595763537
90,0.32608695652173914,0.24890344877923454,-0.2439134796836873,-0.004491620876574886,0.006537395442753718,-0.004365929542923891,0.004342707012669972,-0.0021478127247453343,0.0013158424164217445,-0.0003718237819835271,-0.0001464447041239394
91,0.32971014492753625,0.2488897420941717,-0.2438730403168014,-0.00454227754728121,0.006583358679581674,-0.004396073163808742,0.004353138206278062,-0.0021438233185300183,0.00130556821244727,-0.000360805437764952,-0.0001526813689585423
92,0.3333333333333333,0.24887600785749792,-0.24383275040897384,-0.0045928962340235574,0.006629043497102887,-0.004425855627871602,0.004363361779479685,-0.002139541295879947,0.0012953378994136075,-0.0003498716502229186,-0.0001588162189232443
93,0.33695652173913043,0.24886224679846505,-0.24379260898603955,-0.0046434733341175795,0.006674454054661414,-0.004455277687735197,0.004373382655234658,-0.0021349748191931833,0.0012851505469879325,-0.0003390280334193953,-0.00016485329221445659
94,0.34057971014492755,0.24884845907837772,-0.2437526133709922,-0.004694007366540087,0.006719596290015129,-0.004484341400639808,0.004383205917194063,-0.0021301318545941163,0.0012750046926781567,-0.00032827949789274885,-0.00017079669074937027
95,0.3442028985507246,0.2488346445358153,-0.24371275995917646,-0.004744498043147436,0.006764477005968111,-0.004513049564210695,0.0043928365949738955,-0.002125020189984156,0.0012648985657966092,-0.00031763045480430165,-0.00017665045936234518
96,0.34782608695652173,0.24882080307582768,-0.24367304535698703,-0.0047949448988479386,0.006809102663239572,-0.004541404881724823,0.004402279430318326,-0.0021196475250873396,0.0012548304530313969,-0.0003070850819611264,-0.00018241835439683203
97,0.35144927536231885,0.24880693570176543,-0.24363346925009827,-0.004845343525483348,0.006853476075772446,-0.004569407905174691,0.004411538160408146,-0.002114021936373378,0.0012447993444525808,-0.00029664822302091727,-0.00018810346502424352
98,0.35507246376811596,0.24879304283839598,-0.2435940296397636,-0.004895691724483148,0.006897601830718377,-0.004597060510668851,0.004420616695844202,-0.0021081511891814677,0.0012348037471598022,-0.00028632395254912774,-0.00019370888219115396
99,0.358695652173913,0.2487791242829373,-0.24355472274877685,-0.004945989589353973,0.006941486373837813,-0.004624365865912286,0.004429519153719816,-0.0021020426853351243,0.0012248417089972508,-0.00027611561229679194,-0.00019923772567442897
100,0.36231884057971014,0.24876517993574382,-0.24351554512556053,-0.00499623685568514,0.006985135621467222,-0.00465132696376504,0.004438249328123662,-0.0020957037717031705,0.001214911327411166,-0.0002660263926366874,-0.00020469287715428058
101,0.36594202898550726,0.24875121030356012,-0.24347649506231633,-0.005046431081274694,0.007028553429736781,-0.004677945643388781,0.004446810456670319,-0.0020891419907428286,0.0012050111608195937,-0.00025605968564144135,-0.00021007679971286062
102,0.3695652173913043,0.2487372164004393,-0.24343757225514773,-0.00509656803990395,0.007071741946437277,-0.004704222882427802,0.004455205268626779,-0.002082365073863813,0.0011951401482005709,-0.00024621903985618877,-0.00021539155832311465
103,0.37318840579710144,0.2487231981016803,-0.24339877323706227,-0.005146647656801751,0.007114706755614943,-0.004730161868674379,0.0044634370214415905,-0.0020753800709136737,0.0011852964124910476,-0.00023650693170393627,-0.00022063948557929619
104,0.37681159420289856,0.24870915520701437,-0.24336009430663813,-0.005196670180028578,0.00715745354799199,-0.004755765971477774,0.004471508810245136,-0.0020681938939549754,0.0011754779954077723,-0.00022692560363796326,-0.00022582276077827762
105,0.3804347826086957,0.24869508804698714,-0.2433215333020633,-0.0052466340049403745,0.007199986218096847,-0.00478103761676333,0.004479423244327598,-0.0020608135661986187,0.0011656833801108823,-0.0002174773956480044,-0.00023094315712610184
106,0.38405797101449274,0.24868099746485645,-0.24328308943921964,-0.005296535767554051,0.007242307047427144,-0.004805978413043656,0.004487182520536215,-0.0020532463434546366,0.0011559113836505147,-0.0002081648076348654,-0.00023600215231499175
107,0.38768115942028986,0.24866688380845622,-0.24324476061639425,-0.0053463738860256805,0.007284419654845702,-0.00483059090115012,0.004494789006060997,-0.002045499092556504,0.0011461606151165094,-0.00019898974582804752,-0.0002410012125997905
108,0.391304347826087,0.24865274695488787,-0.24320654352047213,-0.005396148415805261,0.007326328873305138,-0.004854878431608285,0.00450224510718397,-0.002037578343083428,0.0011364293187940027,-0.00018995367598789386,-0.0002459418252995348
109,0.39492753623188404,0.24863858685376736,-0.24316843505883928,-0.005445859202656287,0.007368039177992964,-0.004878844234057193,0.004509553070741026,-0.0020294904856160813,0.0011267159092521392,-0.00018105786770754805,-0.0002508252587752885
110,0.39855072463768115,0.248624404480193,-0.24313043492062927,-0.0054955025466829534,0.007409551937221777,-0.004902489854940092,0.004516714455131387,-0.0020212424205726044,0.0011170194631291085,-0.00017230409303735773,-0.0002556523565485944
111,0.40217391304347827,0.24861020001180015,-0.24309254064359478,-0.00554507764484264,0.007450870789400091,-0.004925818281300515,0.004523731181074634,-0.002012840428555563,0.0011073386461975903,-0.00016369333880994312,-0.00026042405570153636
112,0.4057971014492754,0.2485959736592589,-0.24305474994335563,-0.0055945835823398345,0.0074919991190082824,-0.0049488324821288,0.004530605026097781,-0.00200429075859901,0.001097672164485225,-0.0001552265019115873,-0.0002651412273620252
113,0.40942028985507245,0.24858172531354059,-0.24301705968530424,-0.00564402057685579,0.0075329411187422405,-0.004971535916757999,0.004537337817326732,-0.0019955992788987225,0.0010880185993338957,-0.0001469040893505091,-0.00026980463550933814
114,0.41304347826086957,0.24856745587362383,-0.24297946950408356,-0.005693385350482431,0.007573697869018045,-0.004993930460231199,0.004543930746616299,-0.001986772406783816,0.0010783772501816668,-0.00013872704590265017,-0.00027441464619667853
115,0.4166666666666667,0.24855316539591712,-0.24294197682155844,-0.005742677569836957,0.007614272804170613,-0.00501601931418964,0.0045503853470108815,-0.001977815855425749,0.001068746959874013,-0.00013069562138729777,-0.00027897173951082333
116,0.42028985507246375,0.24853885410146087,-0.24290457954727535,-0.00579189639434676,0.0076546687456450135,-0.00503780548241243,0.004556702959954323,-0.001968735362844645,0.0010591267273849223,-0.00012281003105769968,-0.0002834762984129085
117,0.42391304347826086,0.2485245220588392,-0.24286727522386917,-0.005841041571170576,0.007694888891260438,-0.005059292233740535,0.0045628849802611116,-0.0019595364407116755,0.0010495155220014928,-0.00011507021607773384,-0.0002879286413959117
118,0.427536231884058,0.24851016989974667,-0.24283006291570342,-0.00589011091734409,0.007734934704569308,-0.005080482001208767,0.004568932446160251,-0.0019502248251201388,0.0010399127816717519,-0.00010747631440539943,-0.00029232885147058166
119,0.4311594202898551,0.24849579802286503,-0.24279294111668187,-0.00593910309290559,0.007774808207438687,-0.005101377576038465,0.004574846426674234,-0.0019408059796435506,0.0010303178152853561,-0.00010002817939442524,-0.00029667696077955233
120,0.43478260869565216,0.24848140627789514,-0.24275590696385227,-0.005988018632591701,0.007814512797353113,-0.00512198253831932,0.004580628132439381,-0.001931284872861484,0.001020729668712493,-9.272524807330116e-05,-0.00030097311761574414
121,0.4384057971014493,0.24846699492528732,-0.24271895874316726,-0.006036856688890217,0.007854050595694979,-0.0051422998577979155,0.004586278551370386,-0.0019216666282665946,0.0010111477503969755,-8.556703579243209e-05,-0.00030521724752735944
122,0.4420289855072464,0.24845256412480368,-0.24268209451092687,-0.006085616807073973,0.007893423941408906,-0.005162332689346134,0.0045917986900973155,-0.0019119561697773214,0.0010015714762141898,-7.855289063288492e-05,-0.0003094092804088658
123,0.44565217391304346,0.24843811491249268,-0.24264531462705344,-0.006134295590282923,0.007932632674955097,-0.005182082985155759,0.004597189174650904,-0.001902158919590734,0.0009920009246232864,-7.16824394683006e-05,-0.0003135488408460727
124,0.4492753623188406,0.24842364701445557,-0.242608616155193,-0.006182894117044687,0.007971680079971047,-0.005201554505788719,0.0046024510423484126,-0.0018922792405540285,0.0009824353520229536,-6.495458973181189e-05,-0.00031763583508419134
125,0.4528985507246377,0.24840916038524194,-0.24257199681131908,-0.006231412671843973,0.008010568701526735,-0.005220750643193881,0.004607585194929327,-0.0018823215309167925,0.000972874280442001,-5.836822774648107e-05,-0.00032167003034590187
126,0.45652173913043476,0.24839465505427777,-0.24253545458554956,-0.0062798513348256875,0.008049300743434766,-0.005239674704081943,0.004612592464108777,-0.0018722901328941173,0.0009633173163076085,-5.19222271965716e-05,-0.0003256511781667776
127,0.4601449275362319,0.2483801321461054,-0.24249899027467928,-0.006328206537568233,0.00808787543530327,-0.005258328569537255,0.004617473320669136,-0.0018621900099561968,0.0009537649269121171,-4.561578010377965e-05,-0.0003295786459009691
128,0.463768115942029,0.24836559167378033,-0.2424626019363083,-0.0063764784797345365,0.00812629486586635,-0.005276715612997678,0.004622228577645429,-0.0018520252774336591,0.000944216852629911,-3.944751502799167e-05,-0.0003334521426373866
129,0.4673913043478261,0.24835103333273945,-0.24242628692063495,-0.0064246684029228085,0.008164561819608918,-0.005294839514441208,0.004626859084364723,-0.0018417996307897343,0.0009346727720029557,-3.341582826174619e-05,-0.0003372713353622489
130,0.47101449275362317,0.2483364571452635,-0.2423900434715747,-0.006472776463485566,0.008202678090599587,-0.005312703514238663,0.004631365532126644,-0.0018315169229676095,0.0009251325959546265,-2.7519227546312923e-05,-0.00034103581253243527
131,0.4746376811594203,0.2483218636600786,-0.24235387122404176,-0.006520801129596241,0.008240644007538614,-0.005330310223945799,0.0046357484639275,-0.0018211812101747449,0.000915596712573581,-2.1756304502322903e-05,-0.00034474494371994514
132,0.4782608695652174,0.248307253571581,-0.24231777022262624,-0.00656874040019431,0.008278459462085042,-0.005347662117263626,0.004640008383149442,-0.001810796603640918,0.0009060656416478817,-1.612563198650279e-05,-0.0003483981301398414
133,0.48188405797101447,0.24829262649009734,-0.24228173792741903,-0.006616595878294014,0.008316127027616825,-0.005364762954019723,0.004644146113222117,-0.0018003662653463893,0.0008965392840120321,-1.0625258071331977e-05,-0.0003519949696666373
134,0.4855072463768116,0.2482779821104369,-0.24224577207374234,-0.006664368871837555,0.008353648941410441,-0.00538161629877293,0.004648162379024689,-0.0017898933194456532,0.0008870176740871303,-5.253225542086401e-06,-0.00035553501995819675
135,0.4891304347826087,0.2482633204409752,-0.24220987126754753,-0.006712059685971068,0.008391026497310116,-0.005398225317594974,0.00465205780685691,-0.001779380973342973,0.0008775011283244786,-7.646232630345295e-09,-0.0003590177134809106
136,0.4927536231884058,0.24824864287683737,-0.24217403758918063,-0.00675966414698822,0.008428257370058487,-0.005414591622542097,0.004655832635337223,-0.001768833349556875,0.0008679909386804238,5.112930337143281e-06,-0.00036244215816218635
137,0.4963768115942029,0.24823394902694987,-0.24213826883498646,-0.0068071839097827895,0.00846534371862543,-0.005430718865675427,0.0046594876483850595,-0.0017582531525096874,0.0008584873316641027,1.0110707613807037e-05,-0.00036580788110777534
138,0.5,0.2482192384034001,-0.24210256267056016,-0.006854620936046389,0.00850228780132393,-0.0054466107768370116,0.004663023579205347,-0.001747642920128401,0.0008489904979262175,1.4987918056739276e-05,-0.00036911444068277405
139,0.5036231884057971,0.24820451066018748,-0.2420669172330266,-0.006901976685672926,0.008539091355941138,-0.005462270798900371,0.004666441144846273,-0.0017370051490895404,0.0008395008392778123,1.9746836213932917e-05,-0.0003723612799952897
140,0.5072463768115942,0.24818976686630057,-0.24203133415457118,-0.006949248100202709,0.008575752494888985,-0.005477700868472962,0.004669740690056676,-0.0017263432597207362,0.000830019723439115,2.4389256434263404e-05,-0.00037554757114183473
141,0.5108695652173914,0.24817500713220852,-0.24199581283921692,-0.006996435262556553,0.008612271628160084,-0.005492903942207792,0.0046729228321710095,-0.001715659869432915,0.0008205479974635653,2.8917402633325807e-05,-0.00037867265716097265
142,0.5144927536231884,0.24816023090955752,-0.2419603511980023,-0.0070435403979963165,0.008648650712971679,-0.005507883676156579,0.00467598832011183,-0.001704957026727163,0.000811086142786454,3.3333706727451674e-05,-0.00038173603905612734
143,0.5181159420289855,0.24814543757438665,-0.24192494709051776,-0.007090565962776385,0.008684891766586976,-0.005522643737884316,0.004678937921546846,-0.0016942365931512345,0.0008016346627429064,3.764070691648863e-05,-0.00038473722213646993
144,0.5217391304347826,0.24813062750762582,-0.2418896009204062,-0.007137511181621963,0.008720994159089881,-0.005537186730926057,0.004681772189643579,-0.0016835010294827498,0.0007921947876240136,4.184065038769217e-05,-0.00038767545666172203
145,0.5253623188405797,0.24811580152589727,-0.24185431423936654,-0.007184373890183562,0.00875695610035215,-0.005551514797079448,0.0046844916050536225,-0.001672753054418251,0.0007827681005170257,4.593570097043924e-05,-0.00039054993239901245
146,0.5289855072463768,0.24810095888832875,-0.24181908502536145,-0.007231156843847828,0.008792779449538761,-0.005565631570003673,0.0046870969942203215,-0.0016619941168942982,0.0007733553081206316,4.992852487631435e-05,-0.00039336009880419615
147,0.532608695652174,0.24808609879102902,-0.24178391123805185,-0.007277863038065764,0.008828466063209932,-0.005579540725016361,0.004689589142267207,-0.001651225578209783,0.0007639571347124423,5.382181010555849e-05,-0.0003961054450185372
148,0.5362318840579711,0.24807122054973593,-0.24174879122635726,-0.007324495131450792,0.008864017427807286,-0.005593245759300317,0.004691968863961633,-0.0016404487027721162,0.0007545744561014091,5.761827811293873e-05,-0.0003987854012365222
149,0.5398550724637681,0.24805632591959362,-0.24171372922667705,-0.007371048178373946,0.008899429067269074,-0.005606747948407901,0.004694236551715843,-0.0016296664392947558,0.0007452097403503708,6.132004970132776e-05,-0.00040139895742155254
150,0.5434782608695652,0.24804141403346525,-0.24167872340678306,-0.007417525431804358,0.008934702655637639,-0.0056200509059514455,0.0046963930932040505,-0.001618879711102982,0.0007358639158806345,6.492995894233595e-05,-0.000403945545527693
151,0.5471014492753623,0.24802648386018727,-0.2416437717924713,-0.007463930579713717,0.008969839996859017,-0.005633158334903331,0.004698439366003743,-0.001608089272933931,0.0007265379218838138,6.845088495388156e-05,-0.00040642460868515784
152,0.5507246376811594,0.24801153427767564,-0.24160887239543247,-0.0075102675303291245,0.009004842906148476,-0.005646073934420704,0.0047003762780671535,-0.0015972957157275494,0.0007172327175688806,7.188577396051981e-05,-0.00040883556430748114
153,0.5543478260869565,0.24799656638443632,-0.2415740285444925,-0.007556533337671684,0.009039707867466768,-0.0056587994523653855,0.004702204460910755,-0.0015865011202044201,0.0007079507520346882,7.523709736629786e-05,-0.00041117748043135636
154,0.5579710144927537,0.24798157979149715,-0.241539240252405,-0.007602729743373886,0.00907443473155162,-0.005671337950727557,0.004703924763667849,-0.001575706381513713,0.000698693596053964,7.850771252272841e-05,-0.0004134496431781617
155,0.5615942028985508,0.24796657334238015,-0.24150450588828742,-0.007648860877746371,0.009109024978705763,-0.005683693062391899,0.004705538167943538,-0.0015649117099223475,0.0006894625067463211,8.170070387438705e-05,-0.000415651400664547
156,0.5652173913043478,0.24795154566356256,-0.24146982351453616,-0.0076949315782143994,0.009143480406981076,-0.0056958685722123875,0.004707045665668651,-0.0015541170808940662,0.0006802586598878586,8.481920820297755e-05,-0.0004177821204499277
157,0.5688405797101449,0.24793649715165614,-0.24143519549835687,-0.007740941198290381,0.009177798535651083,-0.005707866761888878,0.004708448109131888,-0.0015433236404379276,0.0006710844335182631,8.786602936206823e-05,-0.00041984091211967465
158,0.572463768115942,0.24792142746993956,-0.24140062275718993,-0.007786891268208148,0.009211978367598744,-0.005719690478723048,0.004709746460569386,-0.0015325319128151624,0.000661941859869163,9.084419963261088e-05,-0.00042182691906594155
159,0.5760869565217391,0.24790633511721036,-0.2413661038438063,-0.007832786792679115,0.009246021215607182,-0.005731343418178427,0.004710941793802909,-0.0015217415131937313,0.0006528324406419272,9.375702340547616e-05,-0.0004237394024499136
160,0.5797101449275363,0.24789121850956042,-0.24133163728800683,-0.007878633088965893,0.009279928425309053,-0.00574282928315883,0.004712035211955692,-0.0015109518687515342,0.0006437577241484464,9.660785008200738e-05,-0.0004255775854750706
161,0.5833333333333334,0.2478760775174709,-0.24129722520864794,-0.007924431046381374,0.009313697836388062,-0.005754150627691641,0.004713027738385552,-0.0015001633648372278,0.0006347202679438361,9.939979555985739e-05,-0.00042734050237289796
162,0.5869565217391305,0.24786091182400735,-0.24126286947595324,-0.007970182226982312,0.00934732758084243,-0.00576531017491525,0.004713920477733928,-0.0014893760853818896,0.0006257226224222075,0.00010213611186130474,-0.0004290271214923565
163,0.5905797101449275,0.24784571936791194,-0.2412285681809398,-0.00801589354732857,0.00938081951303289,-0.005776311906042555,0.004714714678855667,-0.0014785887738496268,0.0006167663999434274,0.00010482042051903404,-0.00043063659908137086
164,0.5942028985507246,0.24783049795025097,-0.2411943194993355,-0.008061572247243558,0.009414175363810206,-0.005787159817520826,0.004715411573640153,-0.001467799991395142,0.0006078533133293562,0.00010745638942128276,-0.0004321680309563535
165,0.5978260869565217,0.24781524736542437,-0.24116012639145937,-0.00810721949288312,0.00944739222839288,-0.005797856382599589,0.0047160123669483965,-0.0014570096085892862,0.0005989863997377283,0.00011004740052467342,-0.0004336202572815386
166,0.6014492753623188,0.2477999667561452,-0.24112599087574807,-0.008152838085714743,0.00948046814251993,-0.005808404443731061,0.00471651836036943,-0.0014462169839615457,0.0005901685733893113,0.00011259704014412758,-0.00043499208212658015
167,0.605072463768116,0.24778465335350164,-0.24109191086907691,-0.0081984368113587,0.009513405163900318,-0.005818808201162893,0.004716930973859448,-0.001435419934582639,0.0005814017495315631,0.00011510931911074111,-0.0004362824073702968
168,0.6086956521739131,0.24776930402068306,-0.24105788388225216,-0.008244025385886943,0.009546205711378281,-0.005829071985618567,0.0047172516310282995,-0.0014246159778636672,0.0005726878124403289,0.0001175883143807884,-0.00043749014505111263
169,0.6123188405797102,0.24775391851345438,-0.241023914108159,-0.008289605097477226,0.009578865801552223,-0.005839198157159647,0.004717481772030248,-0.0014138044533118792,0.0005640304955939985,0.00012003777529186852,-0.0004386138227616471
170,0.6159420289855072,0.2477384950567822,-0.24099000245459612,-0.008335182201448134,0.009611384680536308,-0.005849190164673701,0.004717622922592379,-0.0014029834090009431,0.0005554327718583829,0.000122461810379467,-0.0004396520351060798
171,0.6195652173913043,0.24772302993913314,-0.24095614618007868,-0.008380768275448904,0.009643765075494566,-0.00585905254641039,0.004717676678350553,-0.0013921495096721804,0.0005468967838100198,0.00012486487417734637,-0.0004406034119174984
172,0.6231884057971014,0.2477075191219705,-0.24092234231494344,-0.008426375764521573,0.009676009922728542,-0.0058687899156170936,0.004717644687447526,-0.0013812990598238537,0.0005384247811263084,0.0001272515711294199,-0.00044146652098299763
173,0.6268115942028986,0.2476919627187597,-0.24088859780024247,-0.008472004201894322,0.009708112689552014,-0.005878404034992721,0.004717528721064321,-0.00137043123789806,0.0005300216728645103,0.0001296259723409374,-0.00044223951897288293
174,0.6304347826086957,0.2476763559620512,-0.24085490912908056,-0.008517667891573088,0.00974007686955836,-0.005887899752008499,0.004717330590490408,-0.001359541591578511,0.0005216898401262733,0.00013199301094461233,-0.00044292076941700414
175,0.6340579710144928,0.24766069362207713,-0.24082127243999701,-0.00856338218340779,0.00977190628786505,-0.005897281963285678,0.004717052176973002,-0.0013486251943899312,0.0005134318009554931,0.00013435781403906848,-0.00044350847819618226
176,0.6376811594202898,0.24764497341188174,-0.24078769024794175,-0.008609154516203926,0.009803598794231884,-0.005906553844764366,0.004716695487420133,-0.001337678861888807,0.0005052517537171516,0.00013672517087109115,-0.0004440006651610881
177,0.6413043478260869,0.24762919122750257,-0.24075416143677306,-0.00865499792390832,0.009835155740231158,-0.005915719557989047,0.0047162626625125385,-0.0013266978308108064,0.0004971532388270745,0.00013910035875211124,-0.00044439527626456856
178,0.644927536231884,0.24761334037825283,-0.24072068027930044,-0.008700932346944383,0.009866582778879893,-0.005924784440864919,0.004715755883576547,-0.001315675436953904,0.0004891389522648814,0.00014148916043573348,-0.000444690142709116
179,0.6485507246376812,0.24759741636492294,-0.2406872465193031,-0.008746970803909281,0.009897880443274927,-0.005933752243181709,0.0047151775527599525,-0.0013046064205423959,0.000481213107965806,0.00014389708792911357,-0.00044488296761455105
180,0.6521739130434783,0.24758141397808286,-0.2406538595055256,-0.008793127269584247,0.009929049658303313,-0.005942626609620037,0.0047145303374543516,-0.0012934849370140576,0.0004733801420554457,0.00014632986929158205,-0.0004449713576224193
181,0.6557971014492754,0.2475653226998911,-0.2406205075786628,-0.008839431699480213,0.009960101700867823,-0.005951413948107233,0.004713816879040994,-0.0012823009546058862,0.0004656422619094371,0.00014879427845648478,-0.0004449527773892218
182,0.6594202898550725,0.24754913831064831,-0.2405871921972395,-0.00888589661420568,0.009991035765566926,-0.005960116940582652,0.004713040313563826,-0.0012710482605774115,0.00045800501941737135,0.00015129623524955002,-0.0004448246191593688
183,0.6630434782608695,0.24753285427969332,-0.2405539102956932,-0.00893254120976392,0.010021855395175852,-0.005968739124504546,0.004712204056632204,-0.0012597185825589151,0.0004504732773658023,0.00015384219308497085,-0.00044458417211151697
184,0.6666666666666666,0.24751645729824925,-0.24052064594331152,-0.008979403000573071,0.010052576073220031,-0.005977286768300087,0.004711311631612194,-0.0012482985983661079,0.0004430495598890273,0.0001564397710934488,-0.00044422860385765037
185,0.6702898550724637,0.2474999427952646,-0.24048740215919565,-0.009026492888113495,0.010083195863965076,-0.005985760507989949,0.004710367546064996,-0.0012367807783754245,0.00043574117079053066,0.0001590952190112761,-0.0004437551865647041
186,0.6739130434782609,0.2474833399505045,-0.2404542476688699,-0.00907372768034007,0.010113653033032147,-0.0059941437050153425,0.0047093789809393586,-0.0012251801077526926,0.00042856977999516227,0.00016180927681357245,-0.00044316286479233267
187,0.677536231884058,0.24746666803704684,-0.24042123034626708,-0.009121050939608815,0.010143905728504696,-0.006002424443223318,0.0047083534982777335,-0.0012135046768467917,0.0004215521179203526,0.00016458372521415839,-0.00044245136168599735
188,0.6811594202898551,0.24744992453886672,-0.24038835313389295,-0.00916846839552131,0.010173953960778229,-0.006010601183413831,0.0047072981257716496,-0.0012017467173172274,0.000414695199211118,0.00016742351018742826,-0.00044162039111302564
189,0.6847826086956522,0.24743310743698937,-0.24035561834363123,-0.009215985163999253,0.010203798778897367,-0.006018671269424612,0.00470622065250189,-0.0011898978595943723,0.0004080060551637672,0.00017033318979512888,-0.00044067032530981364
190,0.6884057971014492,0.24741621574698874,-0.24032302808307207,-0.009263604807355033,0.010233441961728425,-0.006026630775348775,0.004705129600700822,-0.0011779496088169862,0.0004014916355704671,0.0001733165628367526,-0.00043960247415853046
191,0.6920289855072463,0.2473993198704991,-0.24029072221294911,-0.009311123831437201,0.010262760574161766,-0.00603444058509146,0.00470403906487496,-0.0011659451716784575,0.00039518552482591086,0.00017636314304362015,-0.00043842451895547167
192,0.6956521739130435,0.2473824528777883,-0.2402587600619749,-0.009358451462089877,0.010291706320320887,-0.0060420811928522744,0.004702960747323363,-0.0011539003305722068,0.00038910278558818094,0.00017946771461894504,-0.0004371439846326408
193,0.6992753623188406,0.24736561829765327,-0.24022714405385684,-0.009405576206522236,0.010320282873506371,-0.006049545649803587,0.004701904972174429,-0.0011418110236000114,0.00038324647917361995,0.00018262881533005532,-0.0004357680061427975
194,0.7028985507246377,0.24734881175312906,-0.24019586119824254,-0.009452506486702645,0.0103485079072409,-0.006056829338939454,0.004700881543857783,-0.0011296681228995058,0.0003776160031331218,0.00018584501737323614,-0.00043430415566855
195,0.7065217391304348,0.24733202989923642,-0.24016489758711715,-0.009499250285910492,0.010376400144794384,-0.006063927064593358,0.004699900120125335,-0.0011174630245586478,0.00037220965757504354,0.0001891136800459554,-0.00043276121189731186
196,0.7101449275362319,0.24731526893408012,-0.24013423668967745,-0.009545817871248623,0.01040398075975798,-0.0060708334402798415,0.0046989699897235955,-0.001105187083302828,0.000367024396807201,0.00019243089155786402,-0.00043114889294308315
197,0.7137681159420289,0.2472985176886444,-0.24010384756137004,-0.009592239968473484,0.010431283850215961,-0.006077545604594414,0.004698099594959364,-0.0010928266985105494,0.0003620537374052143,0.00019579302249833895,-0.0004294771585454942
198,0.717391304347826,0.24728177649572922,-0.2400737205884901,-0.009638513220237843,0.010458324165295033,-0.006084055388083995,0.004697297611957759,-0.0010803780353790446,0.00035729386182112164,0.00019919274793211538,-0.00042775800511521596
199,0.7210144927536232,0.2472650332566989,-0.24004382448779013,-0.009684666033116787,0.010485135646588711,-0.006090358942923143,0.004696571515992976,-0.0010678294808863604,0.0003527364093363503,0.0002026238448368878,-0.00042600296685273864
200,0.7246376811594203,0.24724829172800294,-0.2400141549063977,-0.009730684656544152,0.010511727975569051,-0.006096446632910419,0.004695928733355724,-0.0010551817210531203,0.00034837604554469764,0.00020607594560158996,-0.00042422578440540757
201,0.7282608695652174,0.24723154176521636,-0.23998468217772023,-0.009776593994367429,0.01053813330314523,-0.006102314246229576,0.004695375267845643,-0.0010424260197921613,0.0003442024490534051,0.0002095402652753994,-0.00042243935028714395
202,0.7318840579710145,0.24721478212955053,-0.239955391532091,-0.009822395796798668,0.010564370397011125,-0.006107954841253456,0.004694916783132582,-0.0010295609040572246,0.00034020653938857055,0.00021300577765110217,-0.00042065767365460395
203,0.7355072463768116,0.24719800344559886,-0.2399262545086691,-0.009868112768305336,0.010590469789912535,-0.006113364072616848,0.00469455772906256,-0.0010165798135074891,0.00033637640971352753,0.00021646216447903396,-0.0004188938842315635
204,0.7391304347826086,0.24718120045886358,-0.23989725006421797,-0.00991375602716075,0.010616455119855069,-0.0061185365497558476,0.0046943020901318985,-0.0010034806080575988,0.0003327004268269325,0.00021989756595340064,-0.0004171618181558972
205,0.7427536231884058,0.24716437024173984,-0.23986836167756445,-0.009959329430307019,0.010642345652183187,-0.006123466279144178,0.004694153150417366,-0.0009902640047871243,0.00032916685654393635,0.00022329933638698247,-0.0004154754828768473
206,0.7463768115942029,0.24714750661213572,-0.23983956694839126,-0.010004845825494912,0.010668165585243423,-0.006128148276021532,0.004694113373249634,-0.000976928802837759,0.00032576263636586994,0.00022665498987481562,-0.0004138483526097092
207,0.75,0.24713061518920507,-0.23981086357546663,-0.01005028690575078,0.01069392072270483,-0.006132575074145847,0.004694184187408019,-0.0009634840959874944,0.00032247635026433255,0.00022994933920728012,-0.00041229457621337937
208,0.7536231884057971,0.24711369681451492,-0.23978224121057296,-0.010095648001196033,0.010719623537522704,-0.006136741851344863,0.0046943654886154535,-0.000949936571959652,0.0003192943462914054,0.00023316773889799512,-0.00041082760300969594
209,0.7572463768115942,0.24709674654529346,-0.23975367988245277,-0.01014093954281546,0.01074529494679481,-0.0061406454781803566,0.004694656772920934,-0.0009362888446871755,0.0003162017537471411,0.00023629695344143254,-0.0004094595603308257
210,0.7608695652173914,0.2470797669733291,-0.23972517249936853,-0.010186151738234386,0.010770944015909837,-0.006144281403086161,0.004695056827480375,-0.000922550170098446,0.000313184968091848,0.00023932255811231183,-0.00040820240724208823
211,0.7644927536231884,0.24706275791713647,-0.23969670746091618,-0.010231282014357681,0.010796583551998612,-0.00614764625220957,0.0046955637170975695,-0.0009087283897386799,0.0003102293958850094,0.00024223058207416466,-0.0004070675157409787
212,0.7681159420289855,0.24704571298308045,-0.23966826275902017,-0.010276344744264969,0.01082223541726434,-0.006150738331199952,0.004696175082396693,-0.0008948267223728346,0.0003073192151520135,0.00024500845439521683,-0.000406065051565726
213,0.7717391304347826,0.24702863598546745,-0.23963983352975962,-0.010321327429933504,0.01084790581312639,-0.006153554347408715,0.004696887750753622,-0.0008808569550528937,0.0003044405238081834,0.0002476425492590915,-0.0004052046138020746
214,0.7753623188405797,0.24701152929101278,-0.23961141247434925,-0.010366221409247957,0.010873603024906127,-0.0061560915279049505,0.004697698571195805,-0.000866829424217479,0.0003015800394936423,0.00025012109814553376,-0.0004044935914395917
215,0.7789855072463768,0.24699439136389037,-0.2395829862459055,-0.010411028433701066,0.010899340269599433,-0.0061583485737516375,0.004698603480844859,-0.0008527521763477356,0.0002987233101937896,0.00025243290624993146,-0.0004039387656417412
216,0.782608695652174,0.24697723626759172,-0.2395545675956329,-0.010455709737301352,0.010925106823613098,-0.006160323196057665,0.004699596935714012,-0.0008386471146488226,0.00029585834393454846,0.00025456460180844497,-0.0004035469699179602
217,0.7862318840579711,0.2469600756365368,-0.23952616533590648,-0.010500233635865427,0.010950895076588512,-0.006162014884650213,0.004700672565770229,-0.0008245344173833482,0.0002929724664331931,0.0002565044427647011,-0.00040332416845851373
218,0.7898550724637681,0.24694290874091834,-0.23949776813887075,-0.01054460088450157,0.010976715153481776,-0.006163425135774746,0.004701823795033752,-0.0008104242751268947,0.0002900508379049997,0.00025824271479385654,-0.00040327510158898877
219,0.7934782608695652,0.24692573460127382,-0.23946936452409834,-0.010588812915872447,0.011002577186172317,-0.0061645556522000825,0.004703044043127292,-0.0007963266371844364,0.0002870795131426741,0.00025977039340429687,-0.0004034031305670621
220,0.7971014492753623,0.2469085640963796,-0.23944096295055647,-0.010632840943734876,0.011028472872760136,-0.006165408172808962,0.004704325337059647,-0.0007822615063680542,0.0002840469719037507,0.0002610784587662214,-0.0004037104515847564
221,0.8007246376811594,0.246891397174717,-0.23941255400578423,-0.01067668458924684,0.011054410056755863,-0.006165985631726941,0.004705660538843551,-0.0007682394304428979,0.00028094063946780784,0.00026216002793724794,-0.000404198093540108
222,0.8043478260869565,0.24687423129324568,-0.23938412444109575,-0.010720349897670142,0.011080399883650865,-0.006166291232636295,0.00470704248496506,-0.0007542688510716894,0.0002777481067556503,0.00026300937002833564,-0.00040486606369608165
223,0.8079710144927537,0.24685706951542075,-0.23935567048491474,-0.010763828720758121,0.011106444612731203,-0.006166328320983836,0.004708463346274148,-0.0007403627282065564,0.0002744582921026549,0.0002636210026550664,-0.0004057136305036488
224,0.8115942028985508,0.24683992124761814,-0.23932719936297397,-0.010807097239144874,0.011132536049777509,-0.006166101193517032,0.0047099140638482175,-0.0007265396337349747,0.00027106142664494557,0.00026398961717507554,-0.0004067393555284831
225,0.8152173913043478,0.2468227841686822,-0.2392986991106889,-0.01085016149124955,0.01115868337455717,-0.00616561448504415,0.004711386418335929,-0.0007128084173356483,0.00026754610790866683,0.00026411110701440665,-0.0004079416133502942
226,0.8188405797101449,0.24680565545437047,-0.23927015716362177,-0.010893028778264787,0.01118489620323899,-0.006164872809486814,0.004712872276429659,-0.0006991771267564303,0.000263901645722699,0.00026398240716187,-0.00040931770470034763
227,0.822463768115942,0.24678854518103008,-0.23924158270340137,-0.010935674235406664,0.011211164062262323,-0.006163881565303947,0.004714362389436128,-0.0006856638732745273,0.00026012064336686913,0.00026360112689803513,-0.0004108636256423889
228,0.8260869565217391,0.24677145462071343,-0.23921297057675053,-0.010978095351468823,0.01123748947278783,-0.006162646271312206,0.004715848198861442,-0.0006722793984795573,0.0002561946032669942,0.0002629660316202905,-0.00041257487276914176
229,0.8297101449275363,0.24675438065169747,-0.2391843086606833,-0.011020300618309008,0.011263881094703694,-0.006161172412789396,0.004717321316994107,-0.0006590308321955639,0.0002521146604013749,0.00026207644979091613,-0.0004144467149499543
230,0.8333333333333334,0.24673732321923572,-0.23915559026454802,-0.01106229088695967,0.011290342429213455,-0.006159465815929898,0.0047187728681654705,-0.0006459278092851284,0.00024787280089368834,0.0002609319404325442,-0.0004164739084960967
231,0.8369565217391305,0.2467202939727987,-0.23912682856487227,-0.011104038446197596,0.011316858526885517,-0.006157533847075486,0.004720193040586625,-0.000632988630381313,0.0002434646891562782,0.000259533705493467,-0.0004186492502285004
232,0.8405797101449275,0.24670328925100038,-0.23909801141136952,-0.011145553538574882,0.011343437668475734,-0.006155382649742613,0.004721573487020959,-0.0006202192893585332,0.00023888310261176938,0.00025788303820581095,-0.0004209665931400966
233,0.8442028985507246,0.24668630520367027,-0.23906912661798857,-0.011186846726611856,0.011370088078454391,-0.006153018272994656,0.00472290594003556,-0.0006076253582912058,0.0002341213825528496,0.00025598183414526606,-0.0004234191985023446
234,0.8478260869565217,0.24666934918290073,-0.23904018107102795,-0.011227901366621364,0.011396800271623545,-0.006150448428768961,0.004724181170291631,-0.0005952205459102178,0.00022917614465650337,0.00025383329598627436,-0.0004259990210735132
235,0.8514492753623188,0.2466524263361594,-0.23901117828867938,-0.011268706442048082,0.011423567842196333,-0.006147680656304965,0.004725390420899681,-0.0005830161963947095,0.0002240443894065607,0.0002514412449442341,-0.0004286976310458025
236,0.855072463768116,0.2466355327136951,-0.23898210656637497,-0.01130927311494132,0.011450398165838326,-0.006144721508114078,0.004726525372860497,-0.0005710169811951501,0.00021872092721129203,0.0002488087987676975,-0.00043150765468115627
237,0.8586956521739131,0.24661866390101295,-0.23895295337775635,-0.01134961347370268,0.011477299470508554,-0.006141577151264673,0.004727578056176481,-0.0005592270268540798,0.00021320073521249164,0.0002459392232584254,-0.00043442179549681197
238,0.8623188405797102,0.2466018339606912,-0.23892373851065377,-0.011389695557890125,0.011504250119021146,-0.006138257326345571,0.004728539651810948,-0.0005476625681283066,0.0002074858844162646,0.00024283998895892334,-0.0004374289504550686
239,0.8659420289855072,0.24658504097880277,-0.23889445458799738,-0.011429525832696364,0.011531253444959118,-0.006134769057716038,0.004729402394197972,-0.0005363282688664297,0.00020157363585020154,0.00023951610992615932,-0.00044052086468387264
240,0.8695652173913043,0.2465682805308544,-0.23886508968935222,-0.011469116601428388,0.011558316890011853,-0.006131118622288567,0.004730158591366478,-0.0005252270258104501,0.00019546051971552255,0.00023597202574455092,-0.00044368978554794943
241,0.8731884057971014,0.24655155284783267,-0.2388356405478965,-0.011508469245589348,0.011585439767512968,-0.0061273135262199805,0.004730800355546836,-0.0005143647566236209,0.00018914532788981552,0.00023221359478703968,-0.0004469267309637115
242,0.8768115942028986,0.24653486965527932,-0.23880612440518553,-0.011547558260463251,0.011612602580777037,-0.006123363887079143,0.004731319854869112,-0.0005037538869509147,0.00018263206812781823,0.0002282502973150755,-0.0004502202484208608
243,0.8804347826086957,0.24651822588622654,-0.23877652905023353,-0.011586397712234022,0.011639812864661639,-0.006119276095120817,0.004731709846048221,-0.0004933956582558129,0.00017591843747697696,0.00022408802806977944,-0.0004535624748103394
244,0.8840579710144928,0.24650161670850698,-0.23874684288889564,-0.011625001024055049,0.011667077653987086,-0.006115056458444388,0.004731963405228282,-0.00048329130828893274,0.00016900288446272644,0.00021973283217811062,-0.00045694528782307136
245,0.8876811594202898,0.24648504979088906,-0.23871707696890274,-0.011663352693473815,0.011694383081634802,-0.006110714710071453,0.004732073613942707,-0.0004734496173362563,0.00016188988581789678,0.0002151942699317883,-0.0004603575290541109
246,0.8913043478260869,0.24646852980254194,-0.23868723712643064,-0.011701444345847517,0.011721720033855704,-0.006106259808592158,0.004732033612408389,-0.000463877046236346,0.00015458253532944332,0.00021048125723152598,-0.00046378928099911285
247,0.894927536231884,0.24645205089256345,-0.2386573105487466,-0.011739291909459326,0.011749096675838596,-0.006101697800496275,0.004731837307738293,-0.00045457322888820234,0.00014708042138277864,0.00020560021970458795,-0.00046723260519424713
248,0.8985507246376812,0.2464356072745027,-0.2386272847083931,-0.01177691103910735,0.011776520701033327,-0.006097034596989694,0.0047314782790394815,-0.0004455376472937225,0.00013938305747817806,0.00020055787736409703,-0.00047067971328470793
249,0.9021739130434783,0.24641921529781513,-0.23859718737458915,-0.011814266672640631,0.01180396297366717,-0.00609228195305606,0.004730950693870533,-0.00043678149064558305,0.00013150054071167536,0.0001953675226628917,-0.0004741183428480985
250,0.9057971014492754,0.24640287161566998,-0.23856701091515561,-0.011851369190950593,0.011831426868291863,-0.006087446628514646,0.0047302489999943706,-0.00042830499939254177,0.00012343465041939937,0.00019003659793798928,-0.0004775405238991071
251,0.9094202898550725,0.24638656961420652,-0.23853674171738853,-0.011888236211904803,0.011858921170073675,-0.00608253415373666,0.0047293675537777415,-0.00042010631958053955,0.00011518557392997275,0.0001845719478941102,-0.0004809391474379989
252,0.9130434782608695,0.2463703082358364,-0.23850637632293864,-0.011924872594533233,0.011886445196304636,-0.00607755141286095,0.004728300535310278,-0.00041218629618211934,0.00010675603639892244,0.00017898197026321985,-0.0004843060053937109
253,0.9166666666666666,0.2463541022188899,-0.23847594125049199,-0.01196124778873513,0.011913971441002385,-0.00607251002452969,0.004727044201712849,-0.00040455286617720166,9.815816295202841e-05,0.00017328043501315987,-0.00048762975878913
254,0.9202898550724637,0.246337944828582,-0.23844542327021168,-0.011997379838823865,0.011941508345614615,-0.006067415321023292,0.00472559361345184,-0.0003972030774018815,8.939330364562418e-05,0.00016747450090468164,-0.0004909038837509077
255,0.9239130434782609,0.24632182879172965,-0.23841480797649817,-0.012033287669122478,0.011969065269565683,-0.006062272146309188,0.004723943355845353,-0.0003901338856191586,8.04620984288842e-05,0.00016157086975637525,-0.0004941216167568278
256,0.927536231884058,0.24630576126115997,-0.2383841084294212,-0.012068958108145568,0.01199662687674003,-0.006057089915544242,0.004722089789076572,-0.0003833483389065892,7.137373035756907e-05,0.0001555813815018248,-0.0004972736322525809
257,0.9311594202898551,0.24628974908360202,-0.23835333773592382,-0.01210437887033472,0.012024178028052966,-0.006051877733821897,0.004720029959749809,-0.00037684847107035324,6.21377208933982e-05,0.00014951803277329028,-0.0005003512283367391
258,0.9347826086956522,0.24627378476747672,-0.23832248142649978,-0.012139569421677165,0.012051728244781266,-0.006046640064054509,0.004717759307083105,-0.00037063019472543006,5.275564985012158e-05,0.0001433873101907933,-0.0005033486130804113
259,0.9384057971014492,0.2462578602701825,-0.23829152398277198,-0.012174550236042246,0.012079288039846304,-0.006041381076856769,0.004715273089517325,-0.0003646895971725112,4.322847857037212e-05,0.00013719518156401326,-0.0005062603378775792
260,0.9420289855072463,0.24624199238301406,-0.23826049819665657,-0.012209287308758147,0.012106824882803749,-0.006036112873380265,0.004712570709176076,-0.0003590312362029054,3.357234915200229e-05,0.00013095750017785049,-0.000509076811140105
261,0.9456521739130435,0.24622617890114648,-0.238229400445328,-0.01224378844915364,0.01213433879615153,-0.006030841217751556,0.004709648965298523,-0.00035365232517550044,2.379238002917842e-05,0.00012468244581154391,-0.0005117918745561699
262,0.9492753623188406,0.246210411564879,-0.23819821508900058,-0.012278074617395641,0.012161840457869595,-0.006025569887527488,0.004706503873645041,-0.0003485479809115926,1.3890294488722588e-05,0.00011837582956571104,-0.0005144009734138308
263,0.9528985507246377,0.2461946862357499,-0.2381669347276176,-0.012312157716216821,0.01218933324289625,-0.006020303833531428,0.0047031320690740985,-0.0003437145426163201,3.870119623168727e-06,0.00011204526137036977,-0.0005168988936626097
264,0.9565217391304348,0.2461790213279771,-0.23813559692766106,-0.012346000710178134,0.012216781057795313,-0.006015055183363021,0.004699535390057996,-0.0003391547091918298,-6.249377438388645e-06,0.000105707060910461,-0.000519276973705484
265,0.9601449275362319,0.24616340889835758,-0.23810418722326793,-0.012379623881776089,0.01224419363052472,-0.006009827504771944,0.004695710401927927,-0.0003348630165889393,-1.6465897511592185e-05,9.936700002752261e-05,-0.0005215311923821642
266,0.9637681159420289,0.24614783985370256,-0.23807268866140446,-0.012413049776402939,0.012271582906912392,-0.006004623547464144,0.0046916533928126405,-0.0003308335865052277,-2.6778066496522546e-05,9.303024213030322e-05,-0.0005236578708702266
267,0.967391304347826,0.24613232024790388,-0.23804111475951317,-0.012446268257185802,0.012298934188214553,-0.005999451154977128,0.0046873644669982156,-0.0003270647028004385,-3.7174545384424444e-05,8.670769828198609e-05,-0.0005256515680050176
268,0.9710144927536232,0.2461168589999034,-0.2380094853091731,-0.012479263251531194,0.012326227686700213,-0.005994318847516225,0.004682845190251992,-0.00032355454462596866,-4.764188471569913e-05,8.04116233483696e-05,-0.0005275066945140335
269,0.9746376811594203,0.24610144733497094,-0.23797778434208325,-0.012512056519002673,0.012353474427898133,-0.005989229076224347,0.004678092263286191,-0.0003202967823990405,-5.81782290152889e-05,7.414663177643319e-05,-0.0005292203555654748
270,0.9782608695652174,0.24608607523824408,-0.2379459929822799,-0.012544672239414053,0.012380688076441514,-0.005984183956755875,0.004673102091552944,-0.00031728546830774875,-6.878269596056062e-05,6.791685024184441e-05,-0.000530789863697978
271,0.9818840579710145,0.2460707606413752,-0.23791415017634526,-0.01257707531527097,0.012407832650449056,-0.005979194567837133,0.004667880024364497,-0.00031451954911931147,-7.943533424619793e-05,6.173769984196339e-05,-0.0005322099197339551
272,0.9855072463768116,0.24605550140090662,-0.2378822540024318,-0.012609273264709786,0.01243490748527265,-0.005974264952070272,0.004662425692114286,-0.00031199348516862386,-9.012944614146748e-05,5.5615976967509776e-05,-0.0005334774833905463
273,0.9891304347826086,0.24604028773461187,-0.23785028633057942,-0.012641289716407975,0.012461925657480591,-0.005969396850997912,0.004656735952679019,-0.0003097008384487827,-0.00010086403607474584,4.955530818276383e-05,-0.0005345909027853899
274,0.9927536231884058,0.2460251132813804,-0.23781823585999726,-0.012673140873350173,0.012488894182982718,-0.005964592964644597,0.004650808463907754,-0.00030763575732077977,-0.00011163576001056155,4.3560867680631524e-05,-0.000535547693930237
275,0.9963768115942029,0.2460100039246865,-0.23778615996571847,-0.01270477527839765,0.012515762774692296,-0.0059598658940803175,0.004644654371500649,-0.0003057964195219146,-0.00012241825649696362,3.764985587344716e-05,-0.0005363440744225296

